dMX: Differentiable Mixed-Precision Assignment for Low-Precision Floating-Point Formats

Quantizing large language models (LLMs) to low-precision floating-point representations is central to efficient deployment, yet applying a single bit-width uniformly across all layers is sub-optimal in terms of both performance and accuracy. This work introduces dMX, a differentiable mixed-precision quantization framework for learnable floating-point bit-width assignment. We study its application for the microscaling floating-point (MXFP) family of data types defined by the Open Compute Project (OCP) standard. The per-layer bit-width assignment is formulated as a continuous optimization problem in which each layer's floating-point format format is parameterized by a scalar parameter, folding the multi-variate design space into a single learnable offset. During training this offset takes continuous values, avoiding sudden oscillations between discrete quantization formats. A temperature-based annealing schedule progressively discretizes the learned offsets, ensuring that the final configuration maps to hardware-compatible MXFP formats without abrupt transitions between training and inference behavior. A target-aware regularization term steers the average bit-width toward a user-specified budget, serving as a coarse-grained proxy for inference cost and balancing model quality against deployment efficiency. We performed experiments on different families of LLM, such as Llama, Qwen3, and SmolLM2, evaluating perplexity on WikiText-2 and accuracy on four zero-shot reasoning benchmarks. Across these settings, dMX consistently yields Pareto-dominating models and improves over Kullback-Leibler (KL) divergence-based layer-selection heuristics, efficiently navigating trade-offs between model quality and average bit-width.

==> images/baselines/llama_3b_ref.csv <==
bitwidth,ppl,zs
4.0,8.84,0.5512
6.0,7.30,0.5993
8.0,7.30,0.5995


==> images/baselines/llama_8b_ref.csv <==
bitwidth,ppl,zs
4.0,7.10,0.6382
6.0,5.98,0.6634
8.0,5.97,0.6679


==> images/baselines/llama_ref.csv <==
bitwidth,ppl,zs
4.0,11.68,0.4782
6.0,9.16,0.5138
8.0,9.15,0.5139


==> images/baselines/qwen3_4b_ref.csv <==
bitwidth,ppl,zs
4.0,10.00,0.5892
6.0,8.66,0.6164
8.0,8.50,0.6207


==> images/baselines/qwen3_8b_ref.csv <==
bitwidth,ppl,zs
4.0,8.21,0.6260
6.0,7.37,0.6540
8.0,7.26,0.6585


==> images/baselines/qwen3_ref.csv <==
bitwidth,ppl,zs
4.0,12.56,0.5115
6.0,10.67,0.5405
8.0,10.50,0.5408

==> images/baselines/smollm2_ref.csv <==
bitwidth,ppl,zs
4.0,10.28,0.5342
6.0,7.81,0.5818
8.0,7.86,0.5869


==> images/big_models_mxfp6/llama_3b.csv <==
bitwidth,ppl,zs
4.11,8.40,0.566
4.20,8.30,0.567
4.32,8.15,0.572
4.52,8.00,0.577
4.61,7.95,0.575
4.81,7.80,0.587
5.02,7.71,0.592
5.31,7.59,0.589
5.52,7.48,0.593
5.70,7.52,0.597
6.00,7.47,0.595


==> images/big_models_mxfp6/llama_8b.csv <==
bitwidth,ppl,zs
4.12,6.81,0.647
4.21,6.74,0.646
4.31,6.67,0.642
4.52,6.54,0.644
4.63,6.49,0.651
4.80,6.40,0.652
5.02,6.33,0.656
5.30,6.19,0.660
5.56,6.17,0.658
5.71,6.15,0.662
5.81,6.14,0.659


==> images/big_models_mxfp6/qwen3_4b.csv <==
bitwidth,ppl,zs
4.11,9.59,0.581
4.21,9.44,0.585
4.30,9.40,0.587
4.52,9.19,0.594
4.61,9.13,0.607
4.80,8.99,0.606
5.02,8.89,0.606
5.30,8.75,0.611
5.52,8.67,0.611
5.71,8.63,0.615
5.95,8.59,0.618


==> images/big_models_mxfp6/qwen3_8b.csv <==
bitwidth,ppl,zs
4.12,7.94,0.630
4.21,7.88,0.632
4.30,7.80,0.639
4.52,7.67,0.640
4.61,7.65,0.650
4.80,7.56,0.645
5.02,7.52,0.641
5.32,7.39,0.652
5.52,7.39,0.650
5.71,7.34,0.652
5.81,7.31,0.656


==> images/big_models_mxfp8/llama_3b.csv <==
bitwidth,ppl,zs
4.12,8.55,0.567
4.20,8.50,0.572
4.31,8.37,0.570
4.53,8.19,0.580
4.61,8.14,0.576
4.82,8.03,0.577
5.02,7.94,0.582
5.31,7.85,0.582
5.53,7.77,0.591
5.71,7.72,0.585
6.02,7.58,0.585
6.33,7.54,0.593
6.55,7.48,0.596
6.71,7.46,0.601
7.02,7.40,0.598
7.53,7.37,0.603
8.00,7.30,0.608


==> images/big_models_mxfp8/llama_8b.csv <==
bitwidth,ppl,zs
4.12,6.86,0.645
4.21,6.80,0.637
4.30,6.76,0.638
4.54,6.64,0.643
4.62,6.60,0.646
4.80,6.56,0.645
5.02,6.47,0.642
5.30,6.39,0.648
5.52,6.34,0.654
5.71,6.27,0.652
6.02,6.21,0.655
6.30,6.17,0.655
6.52,6.17,0.660
6.71,6.08,0.661
7.04,6.05,0.661
7.50,6.01,0.669
7.86,6.00,0.666


==> images/big_models_mxfp8/qwen3_4b.csv <==
bitwidth,ppl,zs
4.11,9.76,0.579
4.21,9.53,0.591
4.32,9.54,0.586
4.52,9.42,0.600
4.62,9.37,0.593
4.81,9.28,0.597
5.02,9.16,0.606
5.30,9.04,0.600
5.52,8.99,0.602
5.71,8.88,0.613
6.02,8.82,0.613
6.30,8.77,0.614
6.52,8.71,0.613
6.71,8.68,0.617
7.02,8.63,0.619
7.52,8.55,0.618
7.97,8.48,0.622


==> images/big_models_mxfp8/qwen3_8b.csv <==
bitwidth,ppl,zs
4.11,8.05,0.634
4.21,7.95,0.632
4.30,7.90,0.631
4.56,7.79,0.638
4.62,7.81,0.638
4.81,7.77,0.642
5.03,7.68,0.643
5.30,7.61,0.645
5.52,7.55,0.643
5.71,7.48,0.648
6.02,7.47,0.648
6.30,7.43,0.653
6.52,7.38,0.652
6.71,7.38,0.652
7.06,7.30,0.654
7.52,7.27,0.657
7.84,7.25,0.660


==> images/frequency_mxfp6/HuggingFaceTB__SmolLM2-1.7B.csv <==
layer,high_precision_frequency
down_proj_1,1.0
down_proj_23,1.0
down_proj_7,1.0
up_proj_23,1.0
v_proj_2,1.0
v_proj_3,1.0
v_proj_5,1.0
v_proj_6,1.0
v_proj_1,0.9090909090909091
v_proj_10,0.9090909090909091
v_proj_12,0.9090909090909091
v_proj_14,0.9090909090909091
v_proj_4,0.9090909090909091
v_proj_7,0.9090909090909091
v_proj_8,0.9090909090909091
v_proj_9,0.9090909090909091
gate_proj_0,0.8181818181818182
k_proj_0,0.8181818181818182
up_proj_0,0.8181818181818182
v_proj_11,0.8181818181818182
v_proj_13,0.8181818181818182
v_proj_15,0.8181818181818182
v_proj_16,0.8181818181818182
v_proj_17,0.8181818181818182
v_proj_20,0.8181818181818182
down_proj_18,0.7272727272727273
down_proj_19,0.7272727272727273
down_proj_20,0.7272727272727273
gate_proj_23,0.7272727272727273
up_proj_16,0.7272727272727273
up_proj_17,0.7272727272727273
up_proj_21,0.7272727272727273
up_proj_22,0.7272727272727273
v_proj_0,0.7272727272727273
v_proj_18,0.7272727272727273
v_proj_19,0.7272727272727273
v_proj_21,0.7272727272727273
v_proj_22,0.7272727272727273
v_proj_23,0.7272727272727273
down_proj_0,0.6363636363636364
down_proj_22,0.6363636363636364
gate_proj_1,0.6363636363636364
gate_proj_16,0.6363636363636364
gate_proj_17,0.6363636363636364
gate_proj_18,0.6363636363636364
gate_proj_19,0.6363636363636364
gate_proj_22,0.6363636363636364
up_proj_1,0.6363636363636364
up_proj_11,0.6363636363636364
up_proj_12,0.6363636363636364
up_proj_14,0.6363636363636364
up_proj_15,0.6363636363636364
up_proj_7,0.6363636363636364
up_proj_8,0.6363636363636364
down_proj_16,0.5454545454545454
down_proj_3,0.5454545454545454
gate_proj_2,0.5454545454545454
gate_proj_20,0.5454545454545454
gate_proj_21,0.5454545454545454
gate_proj_9,0.5454545454545454
up_proj_10,0.5454545454545454
up_proj_19,0.5454545454545454
up_proj_2,0.5454545454545454
up_proj_3,0.5454545454545454
up_proj_4,0.5454545454545454
up_proj_6,0.5454545454545454
down_proj_10,0.45454545454545453
down_proj_11,0.45454545454545453
down_proj_13,0.45454545454545453
down_proj_14,0.45454545454545453
down_proj_15,0.45454545454545453
down_proj_17,0.45454545454545453
down_proj_2,0.45454545454545453
down_proj_21,0.45454545454545453
down_proj_4,0.45454545454545453
down_proj_5,0.45454545454545453
down_proj_6,0.45454545454545453
down_proj_8,0.45454545454545453
down_proj_9,0.45454545454545453
gate_proj_10,0.45454545454545453
gate_proj_11,0.45454545454545453
gate_proj_13,0.45454545454545453
gate_proj_14,0.45454545454545453
gate_proj_15,0.45454545454545453
gate_proj_3,0.45454545454545453
gate_proj_4,0.45454545454545453
gate_proj_5,0.45454545454545453
gate_proj_7,0.45454545454545453
gate_proj_8,0.45454545454545453
k_proj_10,0.45454545454545453
o_proj_0,0.45454545454545453
q_proj_0,0.45454545454545453
up_proj_13,0.45454545454545453
up_proj_18,0.45454545454545453
up_proj_20,0.45454545454545453
up_proj_5,0.45454545454545453
up_proj_9,0.45454545454545453
down_proj_12,0.36363636363636365
gate_proj_12,0.36363636363636365
gate_proj_6,0.36363636363636365
k_proj_17,0.36363636363636365
k_proj_18,0.36363636363636365
k_proj_2,0.36363636363636365
o_proj_1,0.36363636363636365
o_proj_10,0.36363636363636365
o_proj_14,0.36363636363636365
o_proj_17,0.36363636363636365
o_proj_23,0.36363636363636365
q_proj_17,0.36363636363636365
k_proj_11,0.2727272727272727
k_proj_12,0.2727272727272727
k_proj_13,0.2727272727272727
k_proj_15,0.2727272727272727
k_proj_16,0.2727272727272727
k_proj_19,0.2727272727272727
k_proj_20,0.2727272727272727
k_proj_21,0.2727272727272727
o_proj_11,0.2727272727272727
o_proj_12,0.2727272727272727
o_proj_15,0.2727272727272727
o_proj_16,0.2727272727272727
o_proj_18,0.2727272727272727
o_proj_2,0.2727272727272727
o_proj_9,0.2727272727272727
q_proj_10,0.2727272727272727
q_proj_15,0.2727272727272727
q_proj_16,0.2727272727272727
q_proj_18,0.2727272727272727
k_proj_9,0.18181818181818182
k_proj_1,0.0
k_proj_14,0.0
k_proj_22,0.0
k_proj_23,0.0
k_proj_3,0.0
k_proj_4,0.0
k_proj_5,0.0
k_proj_6,0.0
k_proj_7,0.0
k_proj_8,0.0
o_proj_13,0.0
o_proj_19,0.0
o_proj_20,0.0
o_proj_21,0.0
o_proj_22,0.0
o_proj_3,0.0
o_proj_4,0.0
o_proj_5,0.0
o_proj_6,0.0
o_proj_7,0.0
o_proj_8,0.0
q_proj_1,0.0
q_proj_11,0.0
q_proj_12,0.0
q_proj_13,0.0
q_proj_14,0.0
q_proj_19,0.0
q_proj_2,0.0
q_proj_20,0.0
q_proj_21,0.0
q_proj_22,0.0
q_proj_23,0.0
q_proj_3,0.0
q_proj_4,0.0
q_proj_5,0.0
q_proj_6,0.0
q_proj_7,0.0
q_proj_8,0.0
q_proj_9,0.0


==> images/frequency_mxfp6/Qwen__Qwen3-1.7B.csv <==
layer,high_precision_frequency
down_proj_2,1.0
down_proj_27,1.0
up_proj_27,1.0
v_proj_21,1.0
v_proj_24,1.0
v_proj_25,1.0
v_proj_26,1.0
v_proj_27,1.0
v_proj_3,1.0
v_proj_4,1.0
v_proj_9,1.0
v_proj_15,0.9090909090909091
v_proj_19,0.9090909090909091
v_proj_23,0.9090909090909091
v_proj_5,0.9090909090909091
v_proj_8,0.9090909090909091
k_proj_3,0.8181818181818182
o_proj_0,0.8181818181818182
up_proj_11,0.8181818181818182
up_proj_26,0.8181818181818182
up_proj_5,0.8181818181818182
v_proj_16,0.8181818181818182
v_proj_17,0.8181818181818182
v_proj_18,0.8181818181818182
v_proj_20,0.8181818181818182
v_proj_7,0.8181818181818182
down_proj_19,0.7272727272727273
down_proj_26,0.7272727272727273
gate_proj_2,0.7272727272727273
gate_proj_27,0.7272727272727273
gate_proj_5,0.7272727272727273
k_proj_6,0.7272727272727273
up_proj_0,0.7272727272727273
up_proj_1,0.7272727272727273
up_proj_12,0.7272727272727273
up_proj_19,0.7272727272727273
up_proj_2,0.7272727272727273
up_proj_3,0.7272727272727273
up_proj_4,0.7272727272727273
up_proj_6,0.7272727272727273
v_proj_0,0.7272727272727273
v_proj_10,0.7272727272727273
v_proj_11,0.7272727272727273
v_proj_12,0.7272727272727273
v_proj_14,0.7272727272727273
v_proj_2,0.7272727272727273
v_proj_22,0.7272727272727273
v_proj_6,0.7272727272727273
down_proj_20,0.6363636363636364
down_proj_25,0.6363636363636364
down_proj_3,0.6363636363636364
gate_proj_6,0.6363636363636364
up_proj_13,0.6363636363636364
up_proj_14,0.6363636363636364
up_proj_16,0.6363636363636364
up_proj_25,0.6363636363636364
up_proj_8,0.6363636363636364
up_proj_9,0.6363636363636364
down_proj_0,0.5454545454545454
down_proj_1,0.5454545454545454
down_proj_16,0.5454545454545454
down_proj_21,0.5454545454545454
down_proj_23,0.5454545454545454
down_proj_24,0.5454545454545454
down_proj_5,0.5454545454545454
down_proj_7,0.5454545454545454
gate_proj_25,0.5454545454545454
k_proj_26,0.5454545454545454
up_proj_10,0.5454545454545454
up_proj_15,0.5454545454545454
up_proj_17,0.5454545454545454
up_proj_21,0.5454545454545454
up_proj_7,0.5454545454545454
v_proj_1,0.5454545454545454
v_proj_13,0.5454545454545454
down_proj_10,0.45454545454545453
down_proj_17,0.45454545454545453
down_proj_18,0.45454545454545453
down_proj_4,0.45454545454545453
down_proj_6,0.45454545454545453
down_proj_9,0.45454545454545453
gate_proj_0,0.45454545454545453
gate_proj_10,0.45454545454545453
gate_proj_14,0.45454545454545453
gate_proj_26,0.45454545454545453
gate_proj_4,0.45454545454545453
k_proj_16,0.45454545454545453
k_proj_20,0.45454545454545453
k_proj_25,0.45454545454545453
k_proj_4,0.45454545454545453
k_proj_8,0.45454545454545453
o_proj_11,0.45454545454545453
o_proj_17,0.45454545454545453
up_proj_18,0.45454545454545453
up_proj_20,0.45454545454545453
up_proj_22,0.45454545454545453
up_proj_23,0.45454545454545453
up_proj_24,0.45454545454545453
down_proj_14,0.36363636363636365
down_proj_22,0.36363636363636365
down_proj_8,0.36363636363636365
gate_proj_1,0.36363636363636365
gate_proj_11,0.36363636363636365
gate_proj_12,0.36363636363636365
gate_proj_13,0.36363636363636365
gate_proj_15,0.36363636363636365
gate_proj_16,0.36363636363636365
gate_proj_17,0.36363636363636365
gate_proj_18,0.36363636363636365
gate_proj_19,0.36363636363636365
gate_proj_20,0.36363636363636365
gate_proj_21,0.36363636363636365
gate_proj_22,0.36363636363636365
gate_proj_23,0.36363636363636365
gate_proj_24,0.36363636363636365
gate_proj_3,0.36363636363636365
gate_proj_7,0.36363636363636365
gate_proj_8,0.36363636363636365
gate_proj_9,0.36363636363636365
k_proj_11,0.36363636363636365
k_proj_12,0.36363636363636365
k_proj_17,0.36363636363636365
k_proj_21,0.36363636363636365
k_proj_23,0.36363636363636365
k_proj_24,0.36363636363636365
k_proj_5,0.36363636363636365
k_proj_7,0.36363636363636365
k_proj_9,0.36363636363636365
o_proj_10,0.36363636363636365
o_proj_12,0.36363636363636365
o_proj_13,0.36363636363636365
o_proj_14,0.36363636363636365
o_proj_15,0.36363636363636365
o_proj_2,0.36363636363636365
o_proj_5,0.36363636363636365
o_proj_7,0.36363636363636365
o_proj_9,0.36363636363636365
q_proj_12,0.36363636363636365
q_proj_26,0.36363636363636365
down_proj_11,0.2727272727272727
down_proj_12,0.2727272727272727
down_proj_13,0.2727272727272727
down_proj_15,0.2727272727272727
k_proj_0,0.2727272727272727
k_proj_10,0.2727272727272727
k_proj_13,0.2727272727272727
k_proj_14,0.2727272727272727
k_proj_15,0.2727272727272727
k_proj_18,0.2727272727272727
k_proj_19,0.2727272727272727
k_proj_22,0.2727272727272727
o_proj_1,0.2727272727272727
o_proj_16,0.2727272727272727
o_proj_18,0.2727272727272727
o_proj_19,0.2727272727272727
o_proj_21,0.2727272727272727
o_proj_4,0.2727272727272727
o_proj_6,0.2727272727272727
q_proj_13,0.2727272727272727
q_proj_17,0.2727272727272727
q_proj_25,0.2727272727272727
k_proj_27,0.18181818181818182
o_proj_20,0.18181818181818182
o_proj_22,0.18181818181818182
o_proj_3,0.18181818181818182
q_proj_14,0.18181818181818182
k_proj_1,0.0
k_proj_2,0.0
o_proj_23,0.0
o_proj_24,0.0
o_proj_25,0.0
o_proj_26,0.0
o_proj_27,0.0
o_proj_8,0.0
q_proj_0,0.0
q_proj_1,0.0
q_proj_10,0.0
q_proj_11,0.0
q_proj_15,0.0
q_proj_16,0.0
q_proj_18,0.0
q_proj_19,0.0
q_proj_2,0.0
q_proj_20,0.0
q_proj_21,0.0
q_proj_22,0.0
q_proj_23,0.0
q_proj_24,0.0
q_proj_27,0.0
q_proj_3,0.0
q_proj_4,0.0
q_proj_5,0.0
q_proj_6,0.0
q_proj_7,0.0
q_proj_8,0.0
q_proj_9,0.0


==> images/frequency_mxfp6/Qwen__Qwen3-4B.csv <==
layer,high_precision_frequency
down_proj_35,0.9622641509433962
down_proj_6,0.9622641509433962
v_proj_33,0.9622641509433962
v_proj_34,0.9622641509433962
v_proj_29,0.9433962264150944
up_proj_35,0.9245283018867925
v_proj_22,0.9245283018867925
v_proj_26,0.9245283018867925
v_proj_30,0.9245283018867925
v_proj_32,0.9245283018867925
v_proj_35,0.9245283018867925
v_proj_16,0.8867924528301887
v_proj_27,0.8867924528301887
v_proj_17,0.8679245283018868
down_proj_16,0.8490566037735849
gate_proj_35,0.8490566037735849
v_proj_10,0.8490566037735849
v_proj_23,0.8490566037735849
v_proj_31,0.8490566037735849
v_proj_9,0.8490566037735849
k_proj_32,0.8301886792452831
v_proj_19,0.8301886792452831
v_proj_25,0.8301886792452831
k_proj_33,0.8113207547169812
k_proj_34,0.8113207547169812
v_proj_15,0.8113207547169812
v_proj_20,0.8113207547169812
v_proj_8,0.8113207547169812
v_proj_24,0.7735849056603774
v_proj_7,0.7735849056603774
k_proj_7,0.7547169811320755
up_proj_15,0.7547169811320755
v_proj_12,0.7169811320754716
v_proj_21,0.7169811320754716
k_proj_22,0.6981132075471698
up_proj_11,0.6981132075471698
up_proj_14,0.6981132075471698
up_proj_16,0.6981132075471698
up_proj_18,0.6981132075471698
up_proj_34,0.6981132075471698
v_proj_13,0.6981132075471698
k_proj_31,0.660377358490566
up_proj_12,0.660377358490566
up_proj_17,0.660377358490566
up_proj_10,0.6415094339622641
up_proj_13,0.6415094339622641
up_proj_19,0.6415094339622641
v_proj_14,0.6415094339622641
up_proj_21,0.6226415094339622
up_proj_22,0.6226415094339622
v_proj_18,0.6226415094339622
gate_proj_34,0.6037735849056604
k_proj_30,0.6037735849056604
up_proj_28,0.6037735849056604
up_proj_6,0.6037735849056604
up_proj_8,0.6037735849056604
v_proj_11,0.6037735849056604
v_proj_28,0.6037735849056604
v_proj_3,0.6037735849056604
v_proj_4,0.6037735849056604
k_proj_29,0.5849056603773585
up_proj_23,0.5849056603773585
up_proj_24,0.5849056603773585
up_proj_25,0.5849056603773585
up_proj_32,0.5849056603773585
up_proj_5,0.5849056603773585
down_proj_34,0.5660377358490566
k_proj_19,0.5660377358490566
k_proj_21,0.5660377358490566
up_proj_27,0.5660377358490566
up_proj_7,0.5660377358490566
up_proj_9,0.5660377358490566
down_proj_24,0.5471698113207547
v_proj_5,0.5471698113207547
up_proj_20,0.5283018867924528
up_proj_26,0.5283018867924528
up_proj_33,0.5283018867924528
down_proj_23,0.5094339622641509
gate_proj_28,0.5094339622641509
k_proj_9,0.5094339622641509
up_proj_29,0.5094339622641509
down_proj_10,0.49056603773584906
down_proj_29,0.49056603773584906
down_proj_31,0.49056603773584906
gate_proj_6,0.49056603773584906
k_proj_24,0.49056603773584906
up_proj_31,0.49056603773584906
down_proj_22,0.4716981132075472
down_proj_25,0.4716981132075472
down_proj_28,0.4716981132075472
down_proj_9,0.4716981132075472
gate_proj_26,0.4716981132075472
gate_proj_33,0.4716981132075472
k_proj_12,0.4716981132075472
k_proj_13,0.4716981132075472
k_proj_27,0.4716981132075472
gate_proj_15,0.4528301886792453
gate_proj_27,0.4528301886792453
gate_proj_31,0.4528301886792453
gate_proj_8,0.4528301886792453
up_proj_30,0.4528301886792453
up_proj_4,0.4528301886792453
down_proj_27,0.4339622641509434
down_proj_33,0.4339622641509434
down_proj_7,0.4339622641509434
gate_proj_14,0.4339622641509434
gate_proj_16,0.4339622641509434
gate_proj_19,0.4339622641509434
gate_proj_23,0.4339622641509434
gate_proj_32,0.4339622641509434
gate_proj_7,0.4339622641509434
k_proj_17,0.4339622641509434
k_proj_25,0.4339622641509434
k_proj_26,0.4339622641509434
o_proj_22,0.4339622641509434
v_proj_2,0.4339622641509434
down_proj_0,0.41509433962264153
down_proj_32,0.41509433962264153
down_proj_5,0.41509433962264153
down_proj_8,0.41509433962264153
gate_proj_17,0.41509433962264153
gate_proj_18,0.41509433962264153
gate_proj_20,0.41509433962264153
gate_proj_22,0.41509433962264153
gate_proj_24,0.41509433962264153
gate_proj_25,0.41509433962264153
gate_proj_29,0.41509433962264153
v_proj_6,0.41509433962264153
down_proj_26,0.39622641509433965
gate_proj_11,0.39622641509433965
gate_proj_12,0.39622641509433965
gate_proj_30,0.39622641509433965
k_proj_16,0.39622641509433965
k_proj_20,0.39622641509433965
v_proj_0,0.39622641509433965
down_proj_30,0.37735849056603776
gate_proj_13,0.37735849056603776
gate_proj_21,0.37735849056603776
k_proj_28,0.37735849056603776
o_proj_23,0.37735849056603776
q_proj_17,0.37735849056603776
down_proj_1,0.3584905660377358
down_proj_21,0.3584905660377358
k_proj_8,0.3584905660377358
down_proj_13,0.33962264150943394
down_proj_14,0.33962264150943394
down_proj_18,0.33962264150943394
down_proj_19,0.33962264150943394
down_proj_20,0.33962264150943394
gate_proj_0,0.33962264150943394
gate_proj_5,0.33962264150943394
k_proj_18,0.33962264150943394
q_proj_18,0.33962264150943394
up_proj_0,0.33962264150943394
v_proj_1,0.33962264150943394
down_proj_12,0.32075471698113206
down_proj_3,0.32075471698113206
down_proj_4,0.32075471698113206
gate_proj_10,0.32075471698113206
gate_proj_3,0.32075471698113206
gate_proj_4,0.32075471698113206
gate_proj_9,0.32075471698113206
k_proj_11,0.32075471698113206
k_proj_15,0.32075471698113206
k_proj_23,0.32075471698113206
o_proj_15,0.32075471698113206
o_proj_18,0.32075471698113206
o_proj_19,0.32075471698113206
o_proj_20,0.32075471698113206
o_proj_35,0.32075471698113206
k_proj_10,0.3018867924528302
k_proj_14,0.3018867924528302
o_proj_17,0.3018867924528302
o_proj_24,0.3018867924528302
up_proj_3,0.3018867924528302
down_proj_11,0.2830188679245283
down_proj_17,0.2830188679245283
gate_proj_1,0.2830188679245283
o_proj_0,0.2830188679245283
o_proj_14,0.2830188679245283
o_proj_12,0.2641509433962264
q_proj_15,0.2641509433962264
q_proj_16,0.2641509433962264
q_proj_24,0.2641509433962264
q_proj_33,0.2641509433962264
down_proj_15,0.24528301886792453
q_proj_23,0.24528301886792453
q_proj_34,0.24528301886792453
up_proj_2,0.24528301886792453
o_proj_16,0.22641509433962265
o_proj_21,0.22641509433962265
o_proj_33,0.22641509433962265
o_proj_6,0.22641509433962265
q_proj_20,0.22641509433962265
o_proj_13,0.20754716981132076
o_proj_34,0.20754716981132076
o_proj_5,0.20754716981132076
q_proj_14,0.20754716981132076
q_proj_21,0.20754716981132076
q_proj_22,0.20754716981132076
o_proj_11,0.18867924528301888
o_proj_30,0.18867924528301888
o_proj_31,0.18867924528301888
o_proj_7,0.18867924528301888
o_proj_8,0.18867924528301888
q_proj_13,0.18867924528301888
q_proj_19,0.18867924528301888
gate_proj_2,0.16981132075471697
o_proj_25,0.16981132075471697
o_proj_27,0.16981132075471697
o_proj_3,0.16981132075471697
o_proj_4,0.16981132075471697
q_proj_26,0.16981132075471697
q_proj_32,0.16981132075471697
o_proj_10,0.1509433962264151
o_proj_26,0.1509433962264151
o_proj_28,0.1509433962264151
o_proj_32,0.1509433962264151
q_proj_2,0.1509433962264151
q_proj_25,0.1509433962264151
k_proj_0,0.1320754716981132
o_proj_9,0.1320754716981132
q_proj_27,0.1320754716981132
q_proj_28,0.1320754716981132
q_proj_31,0.1320754716981132
q_proj_6,0.1320754716981132
q_proj_8,0.1320754716981132
k_proj_2,0.11320754716981132
k_proj_4,0.11320754716981132
q_proj_35,0.11320754716981132
q_proj_5,0.11320754716981132
up_proj_1,0.11320754716981132
down_proj_2,0.09433962264150944
o_proj_29,0.09433962264150944
q_proj_0,0.09433962264150944
q_proj_11,0.09433962264150944
q_proj_29,0.09433962264150944
q_proj_30,0.09433962264150944
q_proj_7,0.09433962264150944
k_proj_35,0.07547169811320754
k_proj_5,0.07547169811320754
o_proj_1,0.07547169811320754
q_proj_12,0.07547169811320754
k_proj_6,0.05660377358490566
o_proj_2,0.05660377358490566
q_proj_10,0.05660377358490566
q_proj_3,0.05660377358490566
q_proj_4,0.05660377358490566
k_proj_3,0.03773584905660377
q_proj_9,0.03773584905660377
k_proj_1,0.0
q_proj_1,0.0


==> images/frequency_mxfp6/Qwen__Qwen3-8B.csv <==
layer,high_precision_frequency
down_proj_6,1.0
v_proj_33,0.9803921568627451
down_proj_35,0.9607843137254902
v_proj_34,0.9607843137254902
gate_proj_35,0.9411764705882353
up_proj_35,0.9411764705882353
v_proj_22,0.9215686274509803
v_proj_27,0.9215686274509803
v_proj_30,0.9215686274509803
v_proj_26,0.8823529411764706
v_proj_29,0.8823529411764706
v_proj_32,0.8823529411764706
v_proj_35,0.8823529411764706
v_proj_16,0.8627450980392157
v_proj_17,0.8627450980392157
v_proj_19,0.8627450980392157
v_proj_10,0.8431372549019608
v_proj_15,0.8431372549019608
v_proj_24,0.8431372549019608
v_proj_25,0.8431372549019608
up_proj_15,0.8235294117647058
v_proj_20,0.8235294117647058
v_proj_7,0.8235294117647058
v_proj_8,0.8235294117647058
v_proj_9,0.8235294117647058
up_proj_14,0.803921568627451
up_proj_16,0.7647058823529411
down_proj_16,0.7450980392156863
up_proj_13,0.7450980392156863
up_proj_18,0.7450980392156863
up_proj_9,0.7450980392156863
v_proj_18,0.7450980392156863
v_proj_31,0.7450980392156863
gate_proj_34,0.7254901960784313
up_proj_34,0.7254901960784313
v_proj_21,0.7058823529411765
down_proj_34,0.6862745098039216
k_proj_33,0.6862745098039216
k_proj_34,0.6862745098039216
up_proj_19,0.6862745098039216
v_proj_14,0.6666666666666666
v_proj_23,0.6666666666666666
up_proj_12,0.6470588235294118
up_proj_22,0.6470588235294118
up_proj_6,0.6470588235294118
v_proj_11,0.6470588235294118
up_proj_20,0.6274509803921569
up_proj_33,0.6274509803921569
v_proj_28,0.6274509803921569
k_proj_32,0.6078431372549019
k_proj_7,0.6078431372549019
up_proj_11,0.6078431372549019
up_proj_17,0.6078431372549019
up_proj_24,0.6078431372549019
up_proj_7,0.6078431372549019
k_proj_9,0.5882352941176471
up_proj_21,0.5882352941176471
up_proj_23,0.5882352941176471
up_proj_8,0.5882352941176471
k_proj_22,0.5686274509803921
up_proj_32,0.5686274509803921
v_proj_3,0.5686274509803921
k_proj_19,0.5490196078431373
v_proj_12,0.5490196078431373
gate_proj_20,0.5294117647058824
gate_proj_32,0.5294117647058824
up_proj_10,0.5294117647058824
down_proj_32,0.5098039215686274
gate_proj_33,0.5098039215686274
k_proj_17,0.5098039215686274
k_proj_29,0.5098039215686274
up_proj_25,0.5098039215686274
up_proj_5,0.5098039215686274
v_proj_13,0.5098039215686274
gate_proj_26,0.49019607843137253
up_proj_28,0.49019607843137253
up_proj_31,0.49019607843137253
v_proj_4,0.49019607843137253
down_proj_5,0.47058823529411764
down_proj_9,0.47058823529411764
gate_proj_11,0.47058823529411764
gate_proj_31,0.47058823529411764
gate_proj_9,0.47058823529411764
k_proj_26,0.47058823529411764
k_proj_30,0.47058823529411764
k_proj_31,0.47058823529411764
up_proj_27,0.47058823529411764
down_proj_10,0.45098039215686275
down_proj_11,0.45098039215686275
down_proj_27,0.45098039215686275
down_proj_8,0.45098039215686275
k_proj_12,0.45098039215686275
k_proj_13,0.45098039215686275
k_proj_16,0.45098039215686275
k_proj_23,0.45098039215686275
o_proj_17,0.45098039215686275
o_proj_22,0.45098039215686275
up_proj_26,0.45098039215686275
down_proj_0,0.43137254901960786
down_proj_24,0.43137254901960786
down_proj_25,0.43137254901960786
down_proj_30,0.43137254901960786
down_proj_31,0.43137254901960786
down_proj_4,0.43137254901960786
down_proj_7,0.43137254901960786
gate_proj_28,0.43137254901960786
gate_proj_30,0.43137254901960786
gate_proj_5,0.43137254901960786
gate_proj_6,0.43137254901960786
k_proj_11,0.43137254901960786
k_proj_21,0.43137254901960786
up_proj_30,0.43137254901960786
down_proj_14,0.4117647058823529
down_proj_26,0.4117647058823529
down_proj_33,0.4117647058823529
gate_proj_10,0.4117647058823529
gate_proj_18,0.4117647058823529
gate_proj_21,0.4117647058823529
gate_proj_22,0.4117647058823529
gate_proj_23,0.4117647058823529
k_proj_15,0.4117647058823529
k_proj_24,0.4117647058823529
k_proj_25,0.4117647058823529
up_proj_29,0.4117647058823529
down_proj_17,0.39215686274509803
down_proj_21,0.39215686274509803
down_proj_28,0.39215686274509803
gate_proj_14,0.39215686274509803
gate_proj_7,0.39215686274509803
gate_proj_8,0.39215686274509803
k_proj_14,0.39215686274509803
k_proj_28,0.39215686274509803
o_proj_14,0.39215686274509803
o_proj_16,0.39215686274509803
q_proj_17,0.39215686274509803
v_proj_6,0.39215686274509803
down_proj_19,0.37254901960784315
down_proj_20,0.37254901960784315
down_proj_23,0.37254901960784315
gate_proj_12,0.37254901960784315
gate_proj_15,0.37254901960784315
gate_proj_16,0.37254901960784315
gate_proj_17,0.37254901960784315
gate_proj_24,0.37254901960784315
gate_proj_25,0.37254901960784315
gate_proj_29,0.37254901960784315
k_proj_20,0.37254901960784315
o_proj_18,0.37254901960784315
o_proj_21,0.37254901960784315
o_proj_24,0.37254901960784315
q_proj_18,0.37254901960784315
up_proj_4,0.37254901960784315
down_proj_13,0.35294117647058826
down_proj_18,0.35294117647058826
down_proj_29,0.35294117647058826
gate_proj_19,0.35294117647058826
gate_proj_27,0.35294117647058826
o_proj_19,0.35294117647058826
v_proj_5,0.35294117647058826
down_proj_12,0.3333333333333333
down_proj_15,0.3333333333333333
down_proj_22,0.3333333333333333
k_proj_10,0.3333333333333333
k_proj_18,0.3333333333333333
k_proj_27,0.3333333333333333
o_proj_23,0.3333333333333333
q_proj_15,0.3333333333333333
up_proj_0,0.3333333333333333
gate_proj_13,0.3137254901960784
gate_proj_4,0.3137254901960784
o_proj_0,0.3137254901960784
o_proj_15,0.3137254901960784
q_proj_16,0.3137254901960784
q_proj_19,0.3137254901960784
q_proj_20,0.3137254901960784
gate_proj_1,0.29411764705882354
k_proj_8,0.29411764705882354
o_proj_20,0.29411764705882354
o_proj_6,0.29411764705882354
up_proj_3,0.29411764705882354
v_proj_1,0.29411764705882354
gate_proj_3,0.27450980392156865
q_proj_24,0.27450980392156865
v_proj_2,0.27450980392156865
down_proj_3,0.2549019607843137
gate_proj_0,0.2549019607843137
o_proj_10,0.2549019607843137
q_proj_21,0.2549019607843137
q_proj_34,0.2549019607843137
o_proj_12,0.23529411764705882
o_proj_34,0.23529411764705882
v_proj_0,0.23529411764705882
o_proj_30,0.21568627450980393
o_proj_8,0.21568627450980393
q_proj_23,0.21568627450980393
q_proj_33,0.21568627450980393
o_proj_11,0.19607843137254902
o_proj_25,0.19607843137254902
o_proj_35,0.19607843137254902
gate_proj_2,0.1568627450980392
o_proj_13,0.1568627450980392
o_proj_28,0.1568627450980392
o_proj_33,0.1568627450980392
q_proj_13,0.1568627450980392
q_proj_32,0.1568627450980392
o_proj_31,0.13725490196078433
q_proj_22,0.13725490196078433
up_proj_2,0.13725490196078433
o_proj_27,0.11764705882352941
o_proj_3,0.11764705882352941
o_proj_5,0.11764705882352941
o_proj_7,0.11764705882352941
o_proj_9,0.11764705882352941
o_proj_26,0.09803921568627451
o_proj_4,0.09803921568627451
q_proj_0,0.09803921568627451
q_proj_14,0.09803921568627451
o_proj_32,0.0784313725490196
q_proj_10,0.0784313725490196
q_proj_26,0.0784313725490196
q_proj_28,0.0784313725490196
q_proj_30,0.0784313725490196
q_proj_31,0.0784313725490196
q_proj_4,0.0784313725490196
up_proj_1,0.0784313725490196
k_proj_35,0.058823529411764705
o_proj_29,0.058823529411764705
q_proj_25,0.058823529411764705
q_proj_27,0.058823529411764705
q_proj_35,0.058823529411764705
q_proj_5,0.058823529411764705
q_proj_7,0.058823529411764705
q_proj_8,0.058823529411764705
down_proj_1,0.0392156862745098
k_proj_0,0.0392156862745098
o_proj_2,0.0392156862745098
down_proj_2,0.0196078431372549
o_proj_1,0.0196078431372549
q_proj_11,0.0196078431372549
q_proj_12,0.0196078431372549
q_proj_29,0.0196078431372549
q_proj_6,0.0196078431372549
q_proj_9,0.0196078431372549
k_proj_1,0.0
k_proj_2,0.0
k_proj_3,0.0
k_proj_4,0.0
k_proj_5,0.0
k_proj_6,0.0
q_proj_1,0.0
q_proj_2,0.0
q_proj_3,0.0


==> images/frequency_mxfp6/meta-llama__Llama-3.1-8B.csv <==
layer,high_precision_frequency
down_proj_1,0.9622641509433962
down_proj_31,0.9622641509433962
v_proj_1,0.9622641509433962
v_proj_2,0.9622641509433962
v_proj_3,0.9622641509433962
v_proj_4,0.9622641509433962
v_proj_5,0.9622641509433962
v_proj_18,0.9433962264150944
v_proj_19,0.9245283018867925
v_proj_20,0.9056603773584906
up_proj_31,0.8867924528301887
v_proj_0,0.8867924528301887
v_proj_17,0.8867924528301887
v_proj_23,0.8867924528301887
down_proj_0,0.8679245283018868
v_proj_15,0.8679245283018868
v_proj_24,0.8679245283018868
v_proj_21,0.8490566037735849
v_proj_25,0.8490566037735849
v_proj_6,0.8490566037735849
v_proj_29,0.8113207547169812
v_proj_9,0.8113207547169812
v_proj_22,0.7924528301886793
v_proj_26,0.7924528301886793
v_proj_10,0.7735849056603774
v_proj_16,0.7735849056603774
v_proj_30,0.7735849056603774
v_proj_7,0.7735849056603774
gate_proj_31,0.7547169811320755
v_proj_27,0.7547169811320755
v_proj_11,0.7358490566037735
v_proj_12,0.7358490566037735
v_proj_31,0.7358490566037735
v_proj_28,0.7169811320754716
down_proj_30,0.6981132075471698
v_proj_13,0.6981132075471698
down_proj_17,0.6792452830188679
up_proj_30,0.6792452830188679
v_proj_8,0.6792452830188679
o_proj_31,0.660377358490566
up_proj_6,0.6226415094339622
gate_proj_0,0.5849056603773585
down_proj_16,0.5660377358490566
o_proj_8,0.5660377358490566
up_proj_14,0.5660377358490566
up_proj_15,0.5660377358490566
up_proj_4,0.5660377358490566
down_proj_15,0.5471698113207547
down_proj_22,0.5471698113207547
down_proj_6,0.5471698113207547
gate_proj_2,0.5471698113207547
o_proj_12,0.5471698113207547
o_proj_13,0.5471698113207547
up_proj_1,0.5471698113207547
up_proj_16,0.5471698113207547
up_proj_21,0.5471698113207547
up_proj_29,0.5471698113207547
up_proj_3,0.5471698113207547
down_proj_13,0.5283018867924528
down_proj_19,0.5283018867924528
down_proj_3,0.5283018867924528
down_proj_7,0.5283018867924528
gate_proj_30,0.5283018867924528
o_proj_15,0.5283018867924528
o_proj_7,0.5283018867924528
up_proj_0,0.5283018867924528
up_proj_20,0.5283018867924528
down_proj_18,0.5094339622641509
down_proj_2,0.5094339622641509
down_proj_29,0.5094339622641509
down_proj_4,0.5094339622641509
o_proj_14,0.5094339622641509
o_proj_9,0.5094339622641509
up_proj_17,0.5094339622641509
up_proj_9,0.5094339622641509
down_proj_20,0.49056603773584906
down_proj_21,0.49056603773584906
down_proj_25,0.49056603773584906
gate_proj_1,0.49056603773584906
o_proj_1,0.49056603773584906
up_proj_12,0.49056603773584906
up_proj_13,0.49056603773584906
up_proj_2,0.49056603773584906
up_proj_8,0.49056603773584906
down_proj_24,0.4716981132075472
down_proj_9,0.4716981132075472
gate_proj_17,0.4716981132075472
gate_proj_18,0.4716981132075472
gate_proj_21,0.4716981132075472
gate_proj_26,0.4716981132075472
o_proj_11,0.4716981132075472
up_proj_10,0.4716981132075472
up_proj_18,0.4716981132075472
up_proj_22,0.4716981132075472
up_proj_27,0.4716981132075472
up_proj_5,0.4716981132075472
v_proj_14,0.4716981132075472
down_proj_11,0.4528301886792453
down_proj_23,0.4528301886792453
down_proj_27,0.4528301886792453
gate_proj_19,0.4528301886792453
gate_proj_24,0.4528301886792453
gate_proj_27,0.4528301886792453
gate_proj_3,0.4528301886792453
gate_proj_4,0.4528301886792453
up_proj_19,0.4528301886792453
up_proj_23,0.4528301886792453
up_proj_24,0.4528301886792453
up_proj_7,0.4528301886792453
down_proj_10,0.4339622641509434
down_proj_12,0.4339622641509434
down_proj_26,0.4339622641509434
down_proj_5,0.4339622641509434
gate_proj_20,0.4339622641509434
gate_proj_22,0.4339622641509434
gate_proj_23,0.4339622641509434
gate_proj_28,0.4339622641509434
gate_proj_29,0.4339622641509434
o_proj_10,0.4339622641509434
up_proj_11,0.4339622641509434
up_proj_28,0.4339622641509434
down_proj_28,0.41509433962264153
down_proj_8,0.41509433962264153
gate_proj_5,0.41509433962264153
o_proj_0,0.41509433962264153
o_proj_3,0.41509433962264153
up_proj_25,0.41509433962264153
down_proj_14,0.39622641509433965
gate_proj_16,0.39622641509433965
gate_proj_25,0.39622641509433965
o_proj_6,0.39622641509433965
up_proj_26,0.39622641509433965
gate_proj_15,0.37735849056603776
o_proj_16,0.37735849056603776
o_proj_2,0.3584905660377358
o_proj_4,0.3584905660377358
o_proj_5,0.3584905660377358
gate_proj_11,0.33962264150943394
gate_proj_12,0.33962264150943394
gate_proj_6,0.33962264150943394
gate_proj_7,0.33962264150943394
gate_proj_9,0.33962264150943394
k_proj_0,0.33962264150943394
o_proj_18,0.33962264150943394
gate_proj_13,0.32075471698113206
gate_proj_14,0.32075471698113206
k_proj_2,0.32075471698113206
o_proj_17,0.32075471698113206
o_proj_21,0.32075471698113206
gate_proj_10,0.3018867924528302
o_proj_28,0.3018867924528302
gate_proj_8,0.2830188679245283
o_proj_19,0.2641509433962264
k_proj_3,0.22641509433962265
k_proj_31,0.20754716981132076
o_proj_30,0.20754716981132076
q_proj_2,0.20754716981132076
q_proj_0,0.18867924528301888
q_proj_16,0.18867924528301888
k_proj_12,0.16981132075471697
k_proj_13,0.16981132075471697
k_proj_8,0.16981132075471697
o_proj_24,0.16981132075471697
o_proj_25,0.16981132075471697
q_proj_13,0.16981132075471697
q_proj_17,0.16981132075471697
q_proj_5,0.16981132075471697
k_proj_10,0.1509433962264151
k_proj_14,0.1509433962264151
k_proj_15,0.1509433962264151
k_proj_16,0.1509433962264151
k_proj_4,0.1509433962264151
k_proj_5,0.1509433962264151
k_proj_6,0.1509433962264151
k_proj_7,0.1509433962264151
o_proj_23,0.1509433962264151
o_proj_27,0.1509433962264151
q_proj_12,0.1509433962264151
q_proj_15,0.1509433962264151
q_proj_3,0.1509433962264151
q_proj_7,0.1509433962264151
q_proj_9,0.1509433962264151
k_proj_1,0.1320754716981132
k_proj_11,0.1320754716981132
k_proj_17,0.1320754716981132
o_proj_22,0.1320754716981132
o_proj_26,0.1320754716981132
q_proj_11,0.1320754716981132
q_proj_14,0.1320754716981132
q_proj_18,0.1320754716981132
q_proj_29,0.1320754716981132
q_proj_6,0.1320754716981132
q_proj_8,0.1320754716981132
k_proj_18,0.11320754716981132
k_proj_9,0.11320754716981132
o_proj_20,0.11320754716981132
o_proj_29,0.11320754716981132
q_proj_10,0.11320754716981132
q_proj_31,0.11320754716981132
q_proj_4,0.11320754716981132
k_proj_19,0.09433962264150944
k_proj_29,0.09433962264150944
q_proj_1,0.09433962264150944
k_proj_20,0.07547169811320754
k_proj_21,0.07547169811320754
k_proj_25,0.07547169811320754
q_proj_19,0.07547169811320754
q_proj_21,0.07547169811320754
q_proj_27,0.07547169811320754
k_proj_27,0.05660377358490566
k_proj_28,0.05660377358490566
k_proj_30,0.05660377358490566
q_proj_20,0.05660377358490566
q_proj_25,0.05660377358490566
q_proj_28,0.05660377358490566
q_proj_30,0.05660377358490566
k_proj_23,0.03773584905660377
k_proj_24,0.03773584905660377
k_proj_26,0.03773584905660377
q_proj_22,0.03773584905660377
q_proj_23,0.03773584905660377
q_proj_26,0.03773584905660377
k_proj_22,0.018867924528301886
q_proj_24,0.018867924528301886


==> images/frequency_mxfp6/meta-llama__Llama-3.2-1B.csv <==
layer,high_precision_frequency
down_proj_0,1.0
down_proj_1,1.0
down_proj_15,1.0
v_proj_2,1.0
v_proj_3,1.0
v_proj_1,0.9090909090909091
v_proj_10,0.9090909090909091
v_proj_13,0.9090909090909091
v_proj_14,0.9090909090909091
v_proj_9,0.9090909090909091
up_proj_4,0.8181818181818182
up_proj_8,0.8181818181818182
up_proj_9,0.8181818181818182
v_proj_11,0.8181818181818182
v_proj_12,0.8181818181818182
v_proj_4,0.8181818181818182
v_proj_5,0.8181818181818182
v_proj_7,0.8181818181818182
down_proj_10,0.7272727272727273
down_proj_11,0.7272727272727273
up_proj_11,0.7272727272727273
up_proj_15,0.7272727272727273
up_proj_3,0.7272727272727273
up_proj_5,0.7272727272727273
down_proj_2,0.6363636363636364
down_proj_3,0.6363636363636364
down_proj_9,0.6363636363636364
up_proj_0,0.6363636363636364
up_proj_10,0.6363636363636364
up_proj_2,0.6363636363636364
up_proj_6,0.6363636363636364
up_proj_7,0.6363636363636364
v_proj_15,0.6363636363636364
down_proj_14,0.5454545454545454
down_proj_4,0.5454545454545454
down_proj_5,0.5454545454545454
down_proj_7,0.5454545454545454
gate_proj_0,0.5454545454545454
gate_proj_12,0.5454545454545454
gate_proj_15,0.5454545454545454
o_proj_0,0.5454545454545454
o_proj_6,0.5454545454545454
up_proj_12,0.5454545454545454
down_proj_12,0.45454545454545453
down_proj_13,0.45454545454545453
down_proj_6,0.45454545454545453
down_proj_8,0.45454545454545453
gate_proj_1,0.45454545454545453
gate_proj_10,0.45454545454545453
gate_proj_11,0.45454545454545453
gate_proj_13,0.45454545454545453
gate_proj_9,0.45454545454545453
o_proj_1,0.45454545454545453
o_proj_15,0.45454545454545453
o_proj_4,0.45454545454545453
o_proj_5,0.45454545454545453
o_proj_7,0.45454545454545453
o_proj_8,0.45454545454545453
o_proj_9,0.45454545454545453
up_proj_1,0.45454545454545453
up_proj_13,0.45454545454545453
up_proj_14,0.45454545454545453
v_proj_0,0.45454545454545453
v_proj_6,0.45454545454545453
v_proj_8,0.45454545454545453
gate_proj_14,0.36363636363636365
gate_proj_3,0.36363636363636365
gate_proj_4,0.36363636363636365
gate_proj_5,0.36363636363636365
gate_proj_7,0.36363636363636365
gate_proj_8,0.36363636363636365
k_proj_5,0.36363636363636365
o_proj_10,0.36363636363636365
o_proj_2,0.36363636363636365
o_proj_3,0.36363636363636365
gate_proj_2,0.2727272727272727
gate_proj_6,0.2727272727272727
k_proj_0,0.2727272727272727
k_proj_1,0.2727272727272727
k_proj_10,0.2727272727272727
k_proj_2,0.2727272727272727
k_proj_6,0.2727272727272727
k_proj_9,0.2727272727272727
o_proj_13,0.2727272727272727
q_proj_7,0.2727272727272727
q_proj_8,0.2727272727272727
k_proj_15,0.18181818181818182
k_proj_4,0.18181818181818182
k_proj_7,0.18181818181818182
o_proj_11,0.18181818181818182
o_proj_14,0.18181818181818182
q_proj_1,0.18181818181818182
q_proj_10,0.18181818181818182
q_proj_3,0.18181818181818182
q_proj_4,0.18181818181818182
q_proj_5,0.18181818181818182
q_proj_6,0.18181818181818182
q_proj_9,0.18181818181818182
k_proj_11,0.09090909090909091
k_proj_12,0.09090909090909091
k_proj_13,0.09090909090909091
k_proj_14,0.09090909090909091
k_proj_3,0.09090909090909091
k_proj_8,0.09090909090909091
o_proj_12,0.09090909090909091
q_proj_11,0.09090909090909091
q_proj_12,0.09090909090909091
q_proj_13,0.09090909090909091
q_proj_14,0.09090909090909091
q_proj_15,0.09090909090909091
q_proj_2,0.09090909090909091
q_proj_0,0.0


==> images/frequency_mxfp6/meta-llama__Llama-3.2-3B.csv <==
layer,high_precision_frequency
down_proj_1,0.9433962264150944
v_proj_2,0.9433962264150944
v_proj_21,0.9433962264150944
v_proj_3,0.9433962264150944
v_proj_4,0.9433962264150944
down_proj_27,0.9245283018867925
v_proj_1,0.9245283018867925
v_proj_17,0.9245283018867925
v_proj_18,0.9245283018867925
v_proj_22,0.8867924528301887
v_proj_5,0.8867924528301887
v_proj_20,0.8679245283018868
down_proj_0,0.8490566037735849
v_proj_16,0.8490566037735849
v_proj_6,0.8490566037735849
v_proj_19,0.8301886792452831
v_proj_25,0.8301886792452831
v_proj_0,0.8113207547169812
v_proj_14,0.7924528301886793
v_proj_15,0.7924528301886793
v_proj_23,0.7735849056603774
v_proj_9,0.7735849056603774
v_proj_24,0.7547169811320755
v_proj_7,0.7547169811320755
v_proj_26,0.7169811320754716
v_proj_11,0.6981132075471698
v_proj_10,0.6792452830188679
v_proj_12,0.660377358490566
v_proj_8,0.660377358490566
gate_proj_27,0.6415094339622641
up_proj_14,0.6037735849056604
up_proj_3,0.6037735849056604
up_proj_5,0.6037735849056604
up_proj_6,0.6037735849056604
down_proj_13,0.5849056603773585
down_proj_16,0.5849056603773585
down_proj_19,0.5849056603773585
v_proj_27,0.5849056603773585
gate_proj_0,0.5660377358490566
up_proj_0,0.5660377358490566
up_proj_4,0.5660377358490566
down_proj_14,0.5471698113207547
down_proj_15,0.5471698113207547
down_proj_3,0.5471698113207547
down_proj_4,0.5471698113207547
o_proj_14,0.5471698113207547
up_proj_15,0.5471698113207547
up_proj_8,0.5471698113207547
down_proj_2,0.5283018867924528
down_proj_5,0.5283018867924528
up_proj_11,0.5283018867924528
up_proj_13,0.5283018867924528
up_proj_17,0.5283018867924528
up_proj_18,0.5283018867924528
up_proj_27,0.5283018867924528
down_proj_20,0.5094339622641509
down_proj_6,0.5094339622641509
o_proj_10,0.5094339622641509
o_proj_11,0.5094339622641509
up_proj_1,0.5094339622641509
up_proj_26,0.5094339622641509
down_proj_12,0.49056603773584906
down_proj_17,0.49056603773584906
o_proj_12,0.49056603773584906
o_proj_8,0.49056603773584906
up_proj_10,0.49056603773584906
up_proj_20,0.49056603773584906
up_proj_9,0.49056603773584906
down_proj_26,0.4716981132075472
down_proj_7,0.4716981132075472
gate_proj_19,0.4716981132075472
gate_proj_26,0.4716981132075472
o_proj_9,0.4716981132075472
up_proj_12,0.4716981132075472
up_proj_21,0.4716981132075472
down_proj_25,0.4528301886792453
gate_proj_1,0.4528301886792453
gate_proj_21,0.4528301886792453
up_proj_19,0.4528301886792453
up_proj_2,0.4528301886792453
up_proj_7,0.4528301886792453
v_proj_13,0.4528301886792453
down_proj_18,0.4339622641509434
down_proj_21,0.4339622641509434
down_proj_22,0.4339622641509434
gate_proj_14,0.4339622641509434
gate_proj_16,0.4339622641509434
gate_proj_17,0.4339622641509434
gate_proj_2,0.4339622641509434
gate_proj_22,0.4339622641509434
o_proj_13,0.4339622641509434
down_proj_10,0.41509433962264153
down_proj_11,0.41509433962264153
down_proj_24,0.41509433962264153
down_proj_8,0.41509433962264153
gate_proj_15,0.41509433962264153
gate_proj_23,0.41509433962264153
gate_proj_24,0.41509433962264153
o_proj_1,0.41509433962264153
up_proj_16,0.41509433962264153
up_proj_24,0.41509433962264153
down_proj_23,0.39622641509433965
gate_proj_18,0.39622641509433965
gate_proj_20,0.39622641509433965
gate_proj_25,0.39622641509433965
gate_proj_4,0.39622641509433965
o_proj_27,0.39622641509433965
o_proj_7,0.39622641509433965
up_proj_23,0.39622641509433965
up_proj_25,0.39622641509433965
down_proj_9,0.37735849056603776
gate_proj_3,0.37735849056603776
o_proj_5,0.37735849056603776
up_proj_22,0.37735849056603776
gate_proj_5,0.3584905660377358
o_proj_15,0.3584905660377358
o_proj_3,0.3584905660377358
o_proj_4,0.3584905660377358
o_proj_6,0.3584905660377358
gate_proj_6,0.33962264150943394
o_proj_0,0.33962264150943394
gate_proj_11,0.32075471698113206
gate_proj_12,0.32075471698113206
gate_proj_13,0.32075471698113206
gate_proj_9,0.32075471698113206
k_proj_2,0.32075471698113206
gate_proj_7,0.3018867924528302
gate_proj_8,0.3018867924528302
o_proj_16,0.3018867924528302
o_proj_17,0.3018867924528302
o_proj_19,0.3018867924528302
o_proj_2,0.3018867924528302
gate_proj_10,0.2641509433962264
o_proj_26,0.2641509433962264
k_proj_9,0.24528301886792453
o_proj_18,0.24528301886792453
k_proj_5,0.22641509433962265
q_proj_7,0.22641509433962265
k_proj_13,0.20754716981132076
k_proj_14,0.20754716981132076
k_proj_7,0.20754716981132076
o_proj_20,0.20754716981132076
o_proj_21,0.20754716981132076
o_proj_24,0.20754716981132076
q_proj_10,0.20754716981132076
q_proj_14,0.20754716981132076
q_proj_15,0.20754716981132076
q_proj_16,0.20754716981132076
k_proj_1,0.18867924528301888
k_proj_11,0.18867924528301888
k_proj_8,0.18867924528301888
q_proj_2,0.18867924528301888
k_proj_0,0.16981132075471697
k_proj_10,0.16981132075471697
k_proj_4,0.16981132075471697
k_proj_6,0.16981132075471697
q_proj_13,0.16981132075471697
q_proj_8,0.16981132075471697
q_proj_9,0.16981132075471697
k_proj_12,0.1509433962264151
k_proj_16,0.1509433962264151
k_proj_18,0.1509433962264151
k_proj_25,0.1509433962264151
k_proj_27,0.1509433962264151
k_proj_3,0.1509433962264151
o_proj_22,0.1509433962264151
o_proj_23,0.1509433962264151
q_proj_12,0.1509433962264151
q_proj_5,0.1509433962264151
k_proj_15,0.1320754716981132
k_proj_19,0.1320754716981132
k_proj_22,0.1320754716981132
o_proj_25,0.1320754716981132
q_proj_6,0.1320754716981132
k_proj_17,0.11320754716981132
k_proj_20,0.11320754716981132
k_proj_21,0.11320754716981132
q_proj_0,0.11320754716981132
q_proj_11,0.11320754716981132
q_proj_18,0.11320754716981132
q_proj_19,0.11320754716981132
q_proj_27,0.11320754716981132
q_proj_3,0.11320754716981132
k_proj_26,0.09433962264150944
q_proj_1,0.09433962264150944
q_proj_17,0.09433962264150944
q_proj_24,0.09433962264150944
q_proj_25,0.09433962264150944
q_proj_26,0.09433962264150944
q_proj_4,0.09433962264150944
k_proj_23,0.07547169811320754
k_proj_24,0.07547169811320754
q_proj_20,0.07547169811320754
q_proj_21,0.07547169811320754
q_proj_22,0.07547169811320754
q_proj_23,0.07547169811320754


==> images/frequency_mxfp8/HuggingFaceTB__SmolLM2-1.7B.csv <==
layer,high_precision_frequency
down_proj_1,1.0
down_proj_23,1.0
down_proj_7,1.0
v_proj_2,1.0
v_proj_3,1.0
up_proj_23,0.9411764705882353
v_proj_4,0.9411764705882353
v_proj_5,0.9411764705882353
v_proj_14,0.8823529411764706
v_proj_15,0.8823529411764706
v_proj_6,0.8823529411764706
v_proj_7,0.8823529411764706
v_proj_8,0.8823529411764706
v_proj_9,0.8823529411764706
gate_proj_23,0.8235294117647058
v_proj_10,0.8235294117647058
v_proj_12,0.8235294117647058
v_proj_13,0.8235294117647058
v_proj_17,0.8235294117647058
up_proj_0,0.7647058823529411
v_proj_1,0.7647058823529411
v_proj_11,0.7647058823529411
v_proj_16,0.7647058823529411
v_proj_18,0.7647058823529411
v_proj_19,0.7647058823529411
down_proj_0,0.7058823529411765
gate_proj_19,0.7058823529411765
gate_proj_22,0.7058823529411765
up_proj_18,0.7058823529411765
up_proj_21,0.7058823529411765
up_proj_22,0.7058823529411765
v_proj_20,0.7058823529411765
v_proj_21,0.7058823529411765
v_proj_23,0.7058823529411765
down_proj_19,0.6470588235294118
gate_proj_0,0.6470588235294118
gate_proj_18,0.6470588235294118
gate_proj_20,0.6470588235294118
gate_proj_21,0.6470588235294118
up_proj_14,0.6470588235294118
up_proj_15,0.6470588235294118
up_proj_17,0.6470588235294118
v_proj_0,0.6470588235294118
v_proj_22,0.6470588235294118
down_proj_20,0.5882352941176471
down_proj_22,0.5882352941176471
gate_proj_17,0.5882352941176471
k_proj_0,0.5882352941176471
up_proj_11,0.5882352941176471
up_proj_13,0.5882352941176471
up_proj_16,0.5882352941176471
up_proj_19,0.5882352941176471
up_proj_20,0.5882352941176471
up_proj_7,0.5882352941176471
down_proj_18,0.5294117647058824
down_proj_21,0.5294117647058824
gate_proj_1,0.5294117647058824
gate_proj_16,0.5294117647058824
gate_proj_7,0.5294117647058824
up_proj_1,0.5294117647058824
up_proj_10,0.5294117647058824
up_proj_12,0.5294117647058824
up_proj_8,0.5294117647058824
up_proj_9,0.5294117647058824
down_proj_16,0.47058823529411764
down_proj_17,0.47058823529411764
k_proj_10,0.47058823529411764
o_proj_0,0.47058823529411764
up_proj_2,0.47058823529411764
up_proj_5,0.47058823529411764
up_proj_6,0.47058823529411764
down_proj_15,0.4117647058823529
down_proj_3,0.4117647058823529
gate_proj_13,0.4117647058823529
gate_proj_14,0.4117647058823529
gate_proj_15,0.4117647058823529
gate_proj_2,0.4117647058823529
gate_proj_3,0.4117647058823529
gate_proj_4,0.4117647058823529
gate_proj_5,0.4117647058823529
gate_proj_6,0.4117647058823529
gate_proj_8,0.4117647058823529
gate_proj_9,0.4117647058823529
k_proj_17,0.4117647058823529
q_proj_0,0.4117647058823529
up_proj_3,0.4117647058823529
up_proj_4,0.4117647058823529
down_proj_11,0.35294117647058826
down_proj_13,0.35294117647058826
down_proj_14,0.35294117647058826
down_proj_2,0.35294117647058826
gate_proj_11,0.35294117647058826
o_proj_23,0.35294117647058826
q_proj_17,0.35294117647058826
down_proj_10,0.29411764705882354
down_proj_12,0.29411764705882354
down_proj_4,0.29411764705882354
down_proj_9,0.29411764705882354
gate_proj_10,0.29411764705882354
k_proj_2,0.29411764705882354
o_proj_1,0.29411764705882354
o_proj_11,0.29411764705882354
o_proj_14,0.29411764705882354
o_proj_15,0.29411764705882354
o_proj_17,0.29411764705882354
down_proj_5,0.23529411764705882
down_proj_6,0.23529411764705882
down_proj_8,0.23529411764705882
gate_proj_12,0.23529411764705882
k_proj_12,0.23529411764705882
k_proj_13,0.23529411764705882
k_proj_15,0.23529411764705882
k_proj_18,0.23529411764705882
k_proj_4,0.23529411764705882
o_proj_12,0.23529411764705882
o_proj_16,0.23529411764705882
o_proj_18,0.23529411764705882
o_proj_2,0.23529411764705882
q_proj_10,0.23529411764705882
k_proj_11,0.17647058823529413
k_proj_14,0.17647058823529413
k_proj_19,0.17647058823529413
k_proj_20,0.17647058823529413
k_proj_21,0.17647058823529413
k_proj_22,0.17647058823529413
k_proj_9,0.17647058823529413
o_proj_10,0.17647058823529413
o_proj_9,0.17647058823529413
q_proj_12,0.17647058823529413
q_proj_15,0.17647058823529413
q_proj_16,0.17647058823529413
q_proj_18,0.17647058823529413
k_proj_16,0.11764705882352941
o_proj_13,0.11764705882352941
o_proj_19,0.11764705882352941
o_proj_4,0.11764705882352941
q_proj_13,0.11764705882352941
q_proj_2,0.11764705882352941
k_proj_1,0.0
k_proj_23,0.0
k_proj_3,0.0
k_proj_5,0.0
k_proj_6,0.0
k_proj_7,0.0
k_proj_8,0.0
o_proj_20,0.0
o_proj_21,0.0
o_proj_22,0.0
o_proj_3,0.0
o_proj_5,0.0
o_proj_6,0.0
o_proj_7,0.0
o_proj_8,0.0
q_proj_1,0.0
q_proj_11,0.0
q_proj_14,0.0
q_proj_19,0.0
q_proj_20,0.0
q_proj_21,0.0
q_proj_22,0.0
q_proj_23,0.0
q_proj_3,0.0
q_proj_4,0.0
q_proj_5,0.0
q_proj_6,0.0
q_proj_7,0.0
q_proj_8,0.0
q_proj_9,0.0


==> images/frequency_mxfp8/Qwen__Qwen3-1.7B.csv <==
layer,high_precision_frequency
down_proj_2,1.0
down_proj_27,1.0
v_proj_25,1.0
v_proj_27,1.0
up_proj_27,0.9411764705882353
v_proj_24,0.9411764705882353
v_proj_26,0.9411764705882353
v_proj_3,0.9411764705882353
v_proj_9,0.9411764705882353
up_proj_26,0.8823529411764706
v_proj_0,0.8823529411764706
v_proj_15,0.8823529411764706
v_proj_19,0.8823529411764706
gate_proj_27,0.8235294117647058
o_proj_0,0.8235294117647058
v_proj_20,0.8235294117647058
v_proj_21,0.8235294117647058
v_proj_23,0.8235294117647058
v_proj_4,0.8235294117647058
v_proj_5,0.8235294117647058
v_proj_8,0.8235294117647058
down_proj_26,0.7647058823529411
up_proj_5,0.7647058823529411
v_proj_16,0.7647058823529411
v_proj_17,0.7647058823529411
v_proj_18,0.7647058823529411
v_proj_22,0.7647058823529411
v_proj_6,0.7647058823529411
v_proj_7,0.7647058823529411
down_proj_24,0.7058823529411765
k_proj_6,0.7058823529411765
up_proj_10,0.7058823529411765
up_proj_11,0.7058823529411765
up_proj_12,0.7058823529411765
up_proj_6,0.7058823529411765
v_proj_11,0.7058823529411765
v_proj_12,0.7058823529411765
v_proj_14,0.7058823529411765
down_proj_22,0.6470588235294118
down_proj_3,0.6470588235294118
down_proj_4,0.6470588235294118
k_proj_23,0.6470588235294118
k_proj_25,0.6470588235294118
k_proj_3,0.6470588235294118
up_proj_25,0.6470588235294118
up_proj_4,0.6470588235294118
up_proj_7,0.6470588235294118
up_proj_8,0.6470588235294118
v_proj_2,0.6470588235294118
down_proj_19,0.5882352941176471
down_proj_20,0.5882352941176471
down_proj_21,0.5882352941176471
down_proj_25,0.5882352941176471
gate_proj_26,0.5882352941176471
k_proj_26,0.5882352941176471
up_proj_13,0.5882352941176471
up_proj_16,0.5882352941176471
up_proj_2,0.5882352941176471
up_proj_9,0.5882352941176471
v_proj_1,0.5882352941176471
down_proj_0,0.5294117647058824
gate_proj_3,0.5294117647058824
gate_proj_4,0.5294117647058824
k_proj_4,0.5294117647058824
up_proj_14,0.5294117647058824
up_proj_15,0.5294117647058824
up_proj_24,0.5294117647058824
up_proj_3,0.5294117647058824
down_proj_1,0.47058823529411764
down_proj_23,0.47058823529411764
gate_proj_2,0.47058823529411764
gate_proj_25,0.47058823529411764
k_proj_16,0.47058823529411764
k_proj_22,0.47058823529411764
k_proj_8,0.47058823529411764
k_proj_9,0.47058823529411764
up_proj_0,0.47058823529411764
up_proj_1,0.47058823529411764
up_proj_19,0.47058823529411764
up_proj_20,0.47058823529411764
up_proj_21,0.47058823529411764
up_proj_23,0.47058823529411764
v_proj_13,0.47058823529411764
down_proj_17,0.4117647058823529
down_proj_18,0.4117647058823529
down_proj_7,0.4117647058823529
gate_proj_1,0.4117647058823529
gate_proj_10,0.4117647058823529
gate_proj_23,0.4117647058823529
gate_proj_5,0.4117647058823529
gate_proj_6,0.4117647058823529
gate_proj_7,0.4117647058823529
gate_proj_9,0.4117647058823529
k_proj_14,0.4117647058823529
k_proj_20,0.4117647058823529
k_proj_21,0.4117647058823529
k_proj_24,0.4117647058823529
up_proj_17,0.4117647058823529
up_proj_18,0.4117647058823529
up_proj_22,0.4117647058823529
v_proj_10,0.4117647058823529
down_proj_10,0.35294117647058826
down_proj_16,0.35294117647058826
down_proj_5,0.35294117647058826
down_proj_9,0.35294117647058826
gate_proj_11,0.35294117647058826
gate_proj_12,0.35294117647058826
gate_proj_22,0.35294117647058826
gate_proj_24,0.35294117647058826
gate_proj_8,0.35294117647058826
o_proj_11,0.35294117647058826
o_proj_17,0.35294117647058826
down_proj_6,0.29411764705882354
down_proj_8,0.29411764705882354
gate_proj_0,0.29411764705882354
gate_proj_18,0.29411764705882354
gate_proj_19,0.29411764705882354
gate_proj_20,0.29411764705882354
gate_proj_21,0.29411764705882354
k_proj_11,0.29411764705882354
k_proj_17,0.29411764705882354
k_proj_18,0.29411764705882354
k_proj_19,0.29411764705882354
k_proj_5,0.29411764705882354
gate_proj_13,0.23529411764705882
gate_proj_14,0.23529411764705882
gate_proj_17,0.23529411764705882
k_proj_12,0.23529411764705882
k_proj_27,0.23529411764705882
down_proj_11,0.17647058823529413
down_proj_14,0.17647058823529413
down_proj_15,0.17647058823529413
gate_proj_15,0.17647058823529413
gate_proj_16,0.17647058823529413
k_proj_13,0.17647058823529413
k_proj_15,0.17647058823529413
k_proj_7,0.17647058823529413
o_proj_10,0.17647058823529413
o_proj_13,0.17647058823529413
o_proj_14,0.17647058823529413
o_proj_15,0.17647058823529413
o_proj_18,0.17647058823529413
o_proj_19,0.17647058823529413
o_proj_2,0.17647058823529413
o_proj_3,0.17647058823529413
o_proj_7,0.17647058823529413
o_proj_9,0.17647058823529413
q_proj_26,0.17647058823529413
down_proj_12,0.11764705882352941
down_proj_13,0.11764705882352941
k_proj_0,0.11764705882352941
k_proj_10,0.11764705882352941
o_proj_1,0.11764705882352941
o_proj_12,0.11764705882352941
o_proj_16,0.11764705882352941
o_proj_20,0.11764705882352941
o_proj_21,0.11764705882352941
o_proj_22,0.11764705882352941
o_proj_23,0.11764705882352941
o_proj_24,0.11764705882352941
o_proj_25,0.11764705882352941
o_proj_26,0.11764705882352941
o_proj_27,0.11764705882352941
o_proj_4,0.11764705882352941
o_proj_5,0.11764705882352941
o_proj_6,0.11764705882352941
q_proj_12,0.11764705882352941
q_proj_13,0.11764705882352941
q_proj_14,0.11764705882352941
q_proj_15,0.11764705882352941
q_proj_17,0.11764705882352941
q_proj_21,0.11764705882352941
q_proj_25,0.11764705882352941
q_proj_3,0.11764705882352941
o_proj_8,0.058823529411764705
q_proj_11,0.058823529411764705
q_proj_18,0.058823529411764705
q_proj_2,0.058823529411764705
q_proj_5,0.058823529411764705
k_proj_1,0.0
k_proj_2,0.0
q_proj_0,0.0
q_proj_1,0.0
q_proj_10,0.0
q_proj_16,0.0
q_proj_19,0.0
q_proj_20,0.0
q_proj_22,0.0
q_proj_23,0.0
q_proj_24,0.0
q_proj_27,0.0
q_proj_4,0.0
q_proj_6,0.0
q_proj_7,0.0
q_proj_8,0.0
q_proj_9,0.0


==> images/frequency_mxfp8/Qwen__Qwen3-4B.csv <==
layer,high_precision_frequency
down_proj_35,1.0
down_proj_6,1.0
v_proj_34,0.9803921568627451
v_proj_26,0.9607843137254902
v_proj_33,0.9607843137254902
gate_proj_35,0.9215686274509803
v_proj_29,0.9215686274509803
v_proj_31,0.9215686274509803
up_proj_35,0.9019607843137255
v_proj_22,0.9019607843137255
v_proj_30,0.9019607843137255
v_proj_25,0.8823529411764706
v_proj_32,0.8823529411764706
v_proj_27,0.8627450980392157
v_proj_35,0.8627450980392157
down_proj_16,0.8431372549019608
v_proj_10,0.8431372549019608
k_proj_33,0.8235294117647058
v_proj_16,0.8235294117647058
v_proj_17,0.8235294117647058
v_proj_19,0.8235294117647058
v_proj_23,0.8235294117647058
v_proj_8,0.8235294117647058
v_proj_9,0.8235294117647058
up_proj_18,0.803921568627451
v_proj_24,0.803921568627451
up_proj_14,0.7843137254901961
v_proj_15,0.7843137254901961
v_proj_7,0.7843137254901961
up_proj_16,0.7647058823529411
v_proj_13,0.7647058823529411
v_proj_21,0.7647058823529411
k_proj_32,0.7450980392156863
v_proj_20,0.7450980392156863
v_proj_28,0.7450980392156863
up_proj_15,0.7254901960784313
v_proj_12,0.7254901960784313
v_proj_18,0.7254901960784313
k_proj_34,0.7058823529411765
up_proj_34,0.7058823529411765
k_proj_29,0.6862745098039216
k_proj_7,0.6862745098039216
up_proj_22,0.6862745098039216
v_proj_14,0.6862745098039216
down_proj_34,0.6666666666666666
gate_proj_34,0.6666666666666666
up_proj_12,0.6666666666666666
up_proj_13,0.6666666666666666
up_proj_17,0.6666666666666666
up_proj_5,0.6666666666666666
k_proj_31,0.6470588235294118
up_proj_11,0.6470588235294118
up_proj_20,0.6470588235294118
up_proj_23,0.6470588235294118
k_proj_22,0.6274509803921569
up_proj_10,0.6274509803921569
up_proj_21,0.6274509803921569
up_proj_9,0.6274509803921569
v_proj_3,0.6274509803921569
v_proj_4,0.6274509803921569
k_proj_21,0.6078431372549019
k_proj_30,0.6078431372549019
up_proj_19,0.6078431372549019
up_proj_7,0.6078431372549019
v_proj_11,0.6078431372549019
up_proj_6,0.5686274509803921
up_proj_8,0.5490196078431373
k_proj_13,0.5294117647058824
k_proj_19,0.5294117647058824
up_proj_33,0.5294117647058824
v_proj_5,0.5294117647058824
gate_proj_33,0.5098039215686274
down_proj_28,0.49019607843137253
gate_proj_32,0.49019607843137253
k_proj_20,0.49019607843137253
k_proj_26,0.49019607843137253
up_proj_25,0.49019607843137253
up_proj_29,0.49019607843137253
up_proj_32,0.49019607843137253
v_proj_2,0.49019607843137253
down_proj_10,0.47058823529411764
down_proj_31,0.47058823529411764
down_proj_9,0.47058823529411764
gate_proj_28,0.47058823529411764
gate_proj_30,0.47058823529411764
k_proj_11,0.47058823529411764
k_proj_12,0.47058823529411764
up_proj_24,0.47058823529411764
down_proj_4,0.45098039215686275
gate_proj_13,0.45098039215686275
gate_proj_15,0.45098039215686275
gate_proj_23,0.45098039215686275
gate_proj_8,0.45098039215686275
gate_proj_16,0.43137254901960786
gate_proj_19,0.43137254901960786
gate_proj_31,0.43137254901960786
k_proj_17,0.43137254901960786
up_proj_27,0.43137254901960786
up_proj_28,0.43137254901960786
up_proj_30,0.43137254901960786
up_proj_31,0.43137254901960786
up_proj_4,0.43137254901960786
down_proj_24,0.4117647058823529
down_proj_25,0.4117647058823529
down_proj_26,0.4117647058823529
down_proj_27,0.4117647058823529
down_proj_29,0.4117647058823529
down_proj_30,0.4117647058823529
gate_proj_21,0.4117647058823529
gate_proj_24,0.4117647058823529
gate_proj_26,0.4117647058823529
gate_proj_5,0.4117647058823529
k_proj_15,0.4117647058823529
k_proj_24,0.4117647058823529
k_proj_28,0.4117647058823529
o_proj_23,0.4117647058823529
q_proj_17,0.4117647058823529
up_proj_26,0.4117647058823529
down_proj_0,0.39215686274509803
down_proj_22,0.39215686274509803
gate_proj_12,0.39215686274509803
gate_proj_18,0.39215686274509803
gate_proj_22,0.39215686274509803
k_proj_9,0.39215686274509803
o_proj_22,0.39215686274509803
down_proj_12,0.37254901960784315
down_proj_23,0.37254901960784315
down_proj_8,0.37254901960784315
gate_proj_10,0.37254901960784315
gate_proj_11,0.37254901960784315
gate_proj_14,0.37254901960784315
gate_proj_17,0.37254901960784315
gate_proj_20,0.37254901960784315
gate_proj_25,0.37254901960784315
gate_proj_27,0.37254901960784315
gate_proj_29,0.37254901960784315
gate_proj_7,0.37254901960784315
k_proj_27,0.37254901960784315
o_proj_24,0.37254901960784315
down_proj_33,0.35294117647058826
gate_proj_6,0.35294117647058826
gate_proj_9,0.35294117647058826
k_proj_14,0.35294117647058826
k_proj_16,0.35294117647058826
k_proj_25,0.35294117647058826
o_proj_19,0.35294117647058826
v_proj_0,0.35294117647058826
down_proj_5,0.3333333333333333
down_proj_7,0.3333333333333333
k_proj_18,0.3333333333333333
o_proj_17,0.3333333333333333
o_proj_18,0.3333333333333333
v_proj_6,0.3333333333333333
down_proj_11,0.3137254901960784
down_proj_13,0.3137254901960784
down_proj_17,0.3137254901960784
down_proj_21,0.3137254901960784
down_proj_32,0.3137254901960784
o_proj_16,0.3137254901960784
o_proj_20,0.3137254901960784
up_proj_0,0.3137254901960784
down_proj_1,0.29411764705882354
down_proj_14,0.29411764705882354
down_proj_18,0.29411764705882354
down_proj_3,0.29411764705882354
gate_proj_4,0.29411764705882354
k_proj_8,0.29411764705882354
o_proj_15,0.29411764705882354
o_proj_21,0.29411764705882354
o_proj_35,0.29411764705882354
q_proj_18,0.29411764705882354
down_proj_20,0.27450980392156865
k_proj_23,0.27450980392156865
o_proj_0,0.27450980392156865
o_proj_14,0.27450980392156865
q_proj_15,0.27450980392156865
q_proj_16,0.27450980392156865
q_proj_20,0.27450980392156865
gate_proj_0,0.2549019607843137
gate_proj_1,0.2549019607843137
k_proj_10,0.2549019607843137
o_proj_12,0.2549019607843137
o_proj_6,0.2549019607843137
q_proj_13,0.2549019607843137
q_proj_21,0.2549019607843137
q_proj_23,0.2549019607843137
q_proj_34,0.2549019607843137
q_proj_33,0.23529411764705882
down_proj_15,0.21568627450980393
down_proj_19,0.21568627450980393
gate_proj_3,0.21568627450980393
q_proj_19,0.21568627450980393
q_proj_22,0.21568627450980393
q_proj_24,0.21568627450980393
up_proj_2,0.21568627450980393
up_proj_3,0.21568627450980393
v_proj_1,0.21568627450980393
o_proj_13,0.19607843137254902
o_proj_8,0.19607843137254902
gate_proj_2,0.17647058823529413
o_proj_30,0.17647058823529413
o_proj_31,0.17647058823529413
o_proj_33,0.17647058823529413
o_proj_34,0.17647058823529413
q_proj_28,0.17647058823529413
o_proj_10,0.1568627450980392
o_proj_25,0.1568627450980392
o_proj_5,0.1568627450980392
o_proj_9,0.1568627450980392
q_proj_14,0.1568627450980392
q_proj_31,0.1568627450980392
k_proj_2,0.13725490196078433
o_proj_26,0.13725490196078433
o_proj_27,0.13725490196078433
o_proj_28,0.13725490196078433
o_proj_7,0.13725490196078433
q_proj_25,0.13725490196078433
q_proj_32,0.13725490196078433
up_proj_1,0.13725490196078433
k_proj_35,0.11764705882352941
o_proj_11,0.11764705882352941
o_proj_29,0.11764705882352941
o_proj_3,0.11764705882352941
o_proj_32,0.11764705882352941
q_proj_11,0.11764705882352941
q_proj_26,0.11764705882352941
q_proj_35,0.11764705882352941
k_proj_4,0.09803921568627451
q_proj_27,0.09803921568627451
q_proj_5,0.09803921568627451
q_proj_6,0.09803921568627451
down_proj_2,0.0784313725490196
k_proj_0,0.0784313725490196
o_proj_1,0.0784313725490196
o_proj_4,0.0784313725490196
q_proj_12,0.0784313725490196
q_proj_2,0.0784313725490196
q_proj_29,0.0784313725490196
q_proj_3,0.0784313725490196
q_proj_30,0.0784313725490196
k_proj_5,0.058823529411764705
q_proj_10,0.058823529411764705
q_proj_4,0.058823529411764705
q_proj_8,0.058823529411764705
k_proj_3,0.0392156862745098
q_proj_7,0.0392156862745098
q_proj_9,0.0392156862745098
k_proj_6,0.0196078431372549
o_proj_2,0.0196078431372549
q_proj_0,0.0196078431372549
k_proj_1,0.0
q_proj_1,0.0


==> images/frequency_mxfp8/Qwen__Qwen3-8B.csv <==
layer,high_precision_frequency
down_proj_35,0.9622641509433962
down_proj_6,0.9622641509433962
up_proj_35,0.9622641509433962
v_proj_30,0.9622641509433962
v_proj_33,0.9622641509433962
v_proj_34,0.9622641509433962
v_proj_29,0.9433962264150944
v_proj_16,0.9245283018867925
v_proj_26,0.9245283018867925
v_proj_27,0.9245283018867925
v_proj_10,0.9056603773584906
v_proj_22,0.9056603773584906
gate_proj_35,0.8867924528301887
v_proj_19,0.8679245283018868
v_proj_24,0.8679245283018868
v_proj_32,0.8679245283018868
v_proj_35,0.8679245283018868
down_proj_16,0.8490566037735849
v_proj_8,0.8490566037735849
v_proj_9,0.8490566037735849
v_proj_17,0.8301886792452831
up_proj_34,0.8113207547169812
v_proj_15,0.8113207547169812
up_proj_15,0.7924528301886793
up_proj_16,0.7735849056603774
up_proj_17,0.7735849056603774
v_proj_25,0.7735849056603774
v_proj_31,0.7735849056603774
v_proj_7,0.7735849056603774
k_proj_32,0.7547169811320755
up_proj_13,0.7547169811320755
up_proj_14,0.7547169811320755
v_proj_20,0.7547169811320755
v_proj_23,0.7358490566037735
v_proj_18,0.7169811320754716
k_proj_33,0.6981132075471698
up_proj_11,0.6981132075471698
up_proj_12,0.6792452830188679
up_proj_18,0.6792452830188679
v_proj_12,0.6792452830188679
gate_proj_34,0.660377358490566
up_proj_8,0.660377358490566
up_proj_9,0.660377358490566
v_proj_21,0.660377358490566
down_proj_34,0.6415094339622641
up_proj_21,0.6415094339622641
up_proj_24,0.6415094339622641
up_proj_6,0.6415094339622641
up_proj_20,0.6226415094339622
up_proj_23,0.6226415094339622
up_proj_19,0.6037735849056604
up_proj_22,0.6037735849056604
up_proj_32,0.6037735849056604
v_proj_3,0.6037735849056604
up_proj_25,0.5849056603773585
up_proj_28,0.5849056603773585
v_proj_11,0.5849056603773585
v_proj_13,0.5849056603773585
v_proj_14,0.5849056603773585
v_proj_28,0.5849056603773585
up_proj_10,0.5660377358490566
up_proj_33,0.5660377358490566
up_proj_5,0.5660377358490566
up_proj_7,0.5660377358490566
v_proj_1,0.5660377358490566
down_proj_31,0.5471698113207547
gate_proj_8,0.5471698113207547
k_proj_22,0.5471698113207547
k_proj_34,0.5471698113207547
k_proj_9,0.5471698113207547
v_proj_2,0.5471698113207547
v_proj_4,0.5471698113207547
down_proj_25,0.5283018867924528
gate_proj_12,0.5283018867924528
gate_proj_31,0.5283018867924528
k_proj_7,0.5283018867924528
down_proj_22,0.5094339622641509
down_proj_30,0.5094339622641509
gate_proj_30,0.5094339622641509
gate_proj_32,0.5094339622641509
gate_proj_33,0.5094339622641509
gate_proj_7,0.5094339622641509
up_proj_26,0.5094339622641509
up_proj_27,0.5094339622641509
down_proj_24,0.49056603773584906
down_proj_26,0.49056603773584906
down_proj_27,0.49056603773584906
down_proj_32,0.49056603773584906
down_proj_33,0.49056603773584906
gate_proj_18,0.49056603773584906
gate_proj_28,0.49056603773584906
gate_proj_29,0.49056603773584906
k_proj_13,0.49056603773584906
up_proj_30,0.49056603773584906
up_proj_31,0.49056603773584906
down_proj_28,0.4716981132075472
gate_proj_13,0.4716981132075472
gate_proj_22,0.4716981132075472
k_proj_17,0.4716981132075472
k_proj_26,0.4716981132075472
k_proj_29,0.4716981132075472
k_proj_30,0.4716981132075472
up_proj_29,0.4716981132075472
down_proj_11,0.4528301886792453
down_proj_23,0.4528301886792453
down_proj_4,0.4528301886792453
down_proj_5,0.4528301886792453
gate_proj_14,0.4528301886792453
gate_proj_16,0.4528301886792453
gate_proj_20,0.4528301886792453
gate_proj_23,0.4528301886792453
gate_proj_25,0.4528301886792453
down_proj_29,0.4339622641509434
down_proj_7,0.4339622641509434
gate_proj_15,0.4339622641509434
gate_proj_9,0.4339622641509434
k_proj_19,0.4339622641509434
v_proj_5,0.4339622641509434
down_proj_8,0.41509433962264153
down_proj_9,0.41509433962264153
gate_proj_10,0.41509433962264153
gate_proj_17,0.41509433962264153
gate_proj_19,0.41509433962264153
gate_proj_21,0.41509433962264153
gate_proj_24,0.41509433962264153
gate_proj_26,0.41509433962264153
k_proj_25,0.41509433962264153
down_proj_0,0.39622641509433965
down_proj_10,0.39622641509433965
down_proj_12,0.39622641509433965
gate_proj_27,0.39622641509433965
k_proj_31,0.39622641509433965
o_proj_17,0.39622641509433965
v_proj_6,0.39622641509433965
down_proj_21,0.37735849056603776
gate_proj_11,0.37735849056603776
gate_proj_5,0.37735849056603776
gate_proj_6,0.37735849056603776
k_proj_12,0.37735849056603776
k_proj_16,0.37735849056603776
k_proj_24,0.37735849056603776
o_proj_22,0.37735849056603776
o_proj_23,0.37735849056603776
up_proj_4,0.37735849056603776
down_proj_13,0.3584905660377358
down_proj_17,0.3584905660377358
gate_proj_1,0.3584905660377358
k_proj_18,0.3584905660377358
k_proj_21,0.3584905660377358
down_proj_20,0.33962264150943394
k_proj_23,0.33962264150943394
o_proj_0,0.33962264150943394
o_proj_15,0.33962264150943394
q_proj_15,0.33962264150943394
q_proj_18,0.33962264150943394
down_proj_14,0.32075471698113206
down_proj_15,0.32075471698113206
down_proj_19,0.32075471698113206
gate_proj_0,0.32075471698113206
k_proj_11,0.32075471698113206
k_proj_20,0.32075471698113206
k_proj_28,0.32075471698113206
k_proj_8,0.32075471698113206
o_proj_14,0.32075471698113206
o_proj_19,0.32075471698113206
o_proj_24,0.32075471698113206
down_proj_18,0.3018867924528302
k_proj_27,0.3018867924528302
o_proj_18,0.3018867924528302
up_proj_0,0.3018867924528302
k_proj_10,0.2830188679245283
k_proj_14,0.2830188679245283
k_proj_15,0.2830188679245283
o_proj_12,0.2830188679245283
o_proj_16,0.2830188679245283
o_proj_20,0.2830188679245283
q_proj_16,0.2830188679245283
up_proj_3,0.2830188679245283
down_proj_3,0.2641509433962264
gate_proj_4,0.2641509433962264
o_proj_21,0.2641509433962264
q_proj_17,0.2641509433962264
gate_proj_3,0.24528301886792453
o_proj_10,0.24528301886792453
o_proj_35,0.24528301886792453
o_proj_6,0.24528301886792453
q_proj_19,0.24528301886792453
q_proj_21,0.24528301886792453
q_proj_34,0.24528301886792453
q_proj_20,0.22641509433962265
q_proj_33,0.22641509433962265
v_proj_0,0.22641509433962265
o_proj_25,0.20754716981132076
o_proj_34,0.20754716981132076
q_proj_24,0.20754716981132076
up_proj_2,0.20754716981132076
o_proj_5,0.18867924528301888
o_proj_7,0.18867924528301888
o_proj_11,0.16981132075471697
o_proj_13,0.16981132075471697
o_proj_27,0.16981132075471697
o_proj_3,0.16981132075471697
o_proj_31,0.16981132075471697
q_proj_14,0.16981132075471697
q_proj_23,0.16981132075471697
gate_proj_2,0.1509433962264151
o_proj_26,0.1509433962264151
o_proj_30,0.1509433962264151
o_proj_32,0.1509433962264151
o_proj_33,0.1509433962264151
o_proj_9,0.1509433962264151
q_proj_0,0.1509433962264151
q_proj_13,0.1509433962264151
q_proj_22,0.1509433962264151
q_proj_32,0.1509433962264151
o_proj_28,0.1320754716981132
o_proj_8,0.1320754716981132
q_proj_25,0.1320754716981132
q_proj_26,0.11320754716981132
q_proj_27,0.11320754716981132
q_proj_28,0.11320754716981132
q_proj_35,0.11320754716981132
k_proj_35,0.09433962264150944
o_proj_29,0.09433962264150944
q_proj_31,0.09433962264150944
down_proj_1,0.07547169811320754
down_proj_2,0.07547169811320754
k_proj_4,0.07547169811320754
o_proj_4,0.07547169811320754
q_proj_11,0.07547169811320754
q_proj_30,0.07547169811320754
q_proj_4,0.07547169811320754
q_proj_7,0.07547169811320754
q_proj_9,0.07547169811320754
k_proj_0,0.05660377358490566
o_proj_1,0.05660377358490566
o_proj_2,0.05660377358490566
q_proj_10,0.05660377358490566
q_proj_12,0.05660377358490566
q_proj_29,0.05660377358490566
q_proj_6,0.05660377358490566
q_proj_8,0.05660377358490566
up_proj_1,0.05660377358490566
k_proj_2,0.03773584905660377
q_proj_2,0.03773584905660377
q_proj_1,0.018867924528301886
q_proj_5,0.018867924528301886
k_proj_1,0.0
k_proj_3,0.0
k_proj_5,0.0
k_proj_6,0.0
q_proj_3,0.0


==> images/frequency_mxfp8/meta-llama__Llama-3.1-8B.csv <==
layer,high_precision_frequency
down_proj_1,1.0
down_proj_31,1.0
v_proj_2,1.0
v_proj_3,0.9803921568627451
v_proj_4,0.9803921568627451
v_proj_19,0.9607843137254902
v_proj_5,0.9411764705882353
up_proj_31,0.9215686274509803
v_proj_1,0.9215686274509803
v_proj_24,0.9215686274509803
v_proj_18,0.9019607843137255
v_proj_23,0.8823529411764706
down_proj_0,0.8627450980392157
v_proj_6,0.8627450980392157
v_proj_0,0.8431372549019608
v_proj_15,0.8431372549019608
v_proj_17,0.8431372549019608
v_proj_20,0.8431372549019608
v_proj_21,0.8431372549019608
v_proj_9,0.8431372549019608
v_proj_10,0.8235294117647058
v_proj_25,0.8235294117647058
v_proj_26,0.8235294117647058
v_proj_22,0.803921568627451
v_proj_13,0.7843137254901961
v_proj_28,0.7843137254901961
v_proj_29,0.7843137254901961
gate_proj_31,0.7647058823529411
v_proj_11,0.7647058823529411
v_proj_12,0.7647058823529411
v_proj_7,0.7647058823529411
v_proj_16,0.7450980392156863
v_proj_27,0.7450980392156863
up_proj_30,0.7254901960784313
up_proj_5,0.7254901960784313
v_proj_30,0.7058823529411765
v_proj_8,0.7058823529411765
down_proj_30,0.6862745098039216
v_proj_31,0.6666666666666666
up_proj_6,0.6274509803921569
up_proj_19,0.6078431372549019
o_proj_31,0.5882352941176471
down_proj_20,0.5686274509803921
down_proj_4,0.5686274509803921
v_proj_14,0.5686274509803921
down_proj_15,0.5490196078431373
down_proj_17,0.5490196078431373
up_proj_4,0.5490196078431373
down_proj_21,0.5294117647058824
o_proj_13,0.5294117647058824
down_proj_14,0.5098039215686274
down_proj_16,0.5098039215686274
down_proj_29,0.5098039215686274
gate_proj_21,0.5098039215686274
gate_proj_24,0.5098039215686274
o_proj_1,0.5098039215686274
up_proj_1,0.5098039215686274
up_proj_14,0.5098039215686274
up_proj_18,0.5098039215686274
up_proj_29,0.5098039215686274
up_proj_7,0.5098039215686274
down_proj_18,0.49019607843137253
down_proj_22,0.49019607843137253
gate_proj_27,0.49019607843137253
up_proj_0,0.49019607843137253
up_proj_12,0.49019607843137253
up_proj_28,0.49019607843137253
down_proj_13,0.47058823529411764
down_proj_19,0.47058823529411764
down_proj_9,0.47058823529411764
gate_proj_16,0.47058823529411764
gate_proj_17,0.47058823529411764
gate_proj_19,0.47058823529411764
gate_proj_28,0.47058823529411764
gate_proj_30,0.47058823529411764
o_proj_14,0.47058823529411764
o_proj_15,0.47058823529411764
up_proj_17,0.47058823529411764
up_proj_25,0.47058823529411764
up_proj_26,0.47058823529411764
up_proj_8,0.47058823529411764
down_proj_2,0.45098039215686275
down_proj_23,0.45098039215686275
down_proj_24,0.45098039215686275
down_proj_25,0.45098039215686275
down_proj_27,0.45098039215686275
down_proj_28,0.45098039215686275
down_proj_6,0.45098039215686275
gate_proj_0,0.45098039215686275
gate_proj_1,0.45098039215686275
gate_proj_15,0.45098039215686275
gate_proj_22,0.45098039215686275
gate_proj_25,0.45098039215686275
o_proj_12,0.45098039215686275
o_proj_3,0.45098039215686275
o_proj_6,0.45098039215686275
o_proj_7,0.45098039215686275
o_proj_8,0.45098039215686275
up_proj_10,0.45098039215686275
up_proj_13,0.45098039215686275
up_proj_15,0.45098039215686275
up_proj_16,0.45098039215686275
up_proj_20,0.45098039215686275
up_proj_27,0.45098039215686275
down_proj_11,0.43137254901960786
down_proj_12,0.43137254901960786
down_proj_8,0.43137254901960786
gate_proj_2,0.43137254901960786
gate_proj_23,0.43137254901960786
o_proj_11,0.43137254901960786
o_proj_9,0.43137254901960786
up_proj_11,0.43137254901960786
up_proj_24,0.43137254901960786
down_proj_10,0.4117647058823529
down_proj_26,0.4117647058823529
down_proj_3,0.4117647058823529
gate_proj_18,0.4117647058823529
gate_proj_20,0.4117647058823529
gate_proj_26,0.4117647058823529
gate_proj_3,0.4117647058823529
gate_proj_4,0.4117647058823529
o_proj_10,0.4117647058823529
o_proj_4,0.4117647058823529
up_proj_2,0.4117647058823529
up_proj_21,0.4117647058823529
up_proj_22,0.4117647058823529
up_proj_23,0.4117647058823529
up_proj_9,0.4117647058823529
down_proj_5,0.39215686274509803
down_proj_7,0.39215686274509803
gate_proj_5,0.39215686274509803
gate_proj_6,0.39215686274509803
k_proj_2,0.39215686274509803
o_proj_0,0.39215686274509803
o_proj_16,0.39215686274509803
o_proj_17,0.39215686274509803
up_proj_3,0.39215686274509803
gate_proj_12,0.37254901960784315
gate_proj_13,0.37254901960784315
gate_proj_29,0.37254901960784315
gate_proj_8,0.37254901960784315
gate_proj_9,0.37254901960784315
o_proj_5,0.37254901960784315
gate_proj_10,0.35294117647058826
gate_proj_14,0.35294117647058826
gate_proj_7,0.35294117647058826
o_proj_2,0.35294117647058826
gate_proj_11,0.3137254901960784
k_proj_3,0.3137254901960784
k_proj_31,0.3137254901960784
o_proj_18,0.3137254901960784
o_proj_19,0.3137254901960784
o_proj_21,0.3137254901960784
q_proj_2,0.3137254901960784
o_proj_22,0.29411764705882354
k_proj_0,0.27450980392156865
o_proj_28,0.27450980392156865
o_proj_30,0.27450980392156865
q_proj_14,0.2549019607843137
q_proj_3,0.2549019607843137
k_proj_14,0.23529411764705882
k_proj_5,0.23529411764705882
q_proj_29,0.23529411764705882
o_proj_20,0.21568627450980393
o_proj_29,0.21568627450980393
q_proj_13,0.19607843137254902
k_proj_6,0.1568627450980392
k_proj_9,0.1568627450980392
q_proj_11,0.1568627450980392
q_proj_9,0.1568627450980392
k_proj_12,0.13725490196078433
k_proj_13,0.13725490196078433
k_proj_15,0.13725490196078433
o_proj_27,0.13725490196078433
q_proj_0,0.13725490196078433
q_proj_16,0.13725490196078433
q_proj_7,0.13725490196078433
k_proj_4,0.11764705882352941
k_proj_7,0.11764705882352941
o_proj_26,0.11764705882352941
k_proj_11,0.09803921568627451
k_proj_16,0.09803921568627451
k_proj_17,0.09803921568627451
k_proj_8,0.09803921568627451
o_proj_23,0.09803921568627451
q_proj_10,0.09803921568627451
q_proj_18,0.09803921568627451
q_proj_5,0.09803921568627451
q_proj_8,0.09803921568627451
k_proj_10,0.0784313725490196
k_proj_18,0.0784313725490196
o_proj_24,0.0784313725490196
o_proj_25,0.0784313725490196
q_proj_12,0.0784313725490196
q_proj_15,0.0784313725490196
q_proj_17,0.0784313725490196
q_proj_31,0.058823529411764705
q_proj_4,0.058823529411764705
q_proj_6,0.058823529411764705
k_proj_1,0.0392156862745098
k_proj_20,0.0392156862745098
k_proj_29,0.0392156862745098
q_proj_1,0.0392156862745098
q_proj_21,0.0392156862745098
k_proj_19,0.0196078431372549
k_proj_21,0.0196078431372549
k_proj_23,0.0196078431372549
k_proj_25,0.0196078431372549
k_proj_27,0.0196078431372549
k_proj_28,0.0196078431372549
k_proj_30,0.0196078431372549
q_proj_19,0.0196078431372549
q_proj_20,0.0196078431372549
q_proj_25,0.0196078431372549
q_proj_27,0.0196078431372549
q_proj_30,0.0196078431372549
k_proj_22,0.0
k_proj_24,0.0
k_proj_26,0.0
q_proj_22,0.0
q_proj_23,0.0
q_proj_24,0.0
q_proj_26,0.0
q_proj_28,0.0


==> images/frequency_mxfp8/meta-llama__Llama-3.2-1B.csv <==
layer,high_precision_frequency
down_proj_1,1.0
v_proj_1,1.0
v_proj_2,1.0
down_proj_15,0.9411764705882353
v_proj_3,0.9411764705882353
down_proj_0,0.8823529411764706
v_proj_12,0.8235294117647058
v_proj_13,0.8235294117647058
v_proj_4,0.8235294117647058
v_proj_5,0.8235294117647058
v_proj_7,0.8235294117647058
v_proj_9,0.8235294117647058
down_proj_11,0.7647058823529411
up_proj_9,0.7647058823529411
v_proj_14,0.7647058823529411
down_proj_10,0.7058823529411765
gate_proj_15,0.7058823529411765
up_proj_10,0.7058823529411765
up_proj_11,0.7058823529411765
up_proj_15,0.7058823529411765
v_proj_10,0.7058823529411765
v_proj_11,0.7058823529411765
v_proj_15,0.7058823529411765
down_proj_14,0.6470588235294118
down_proj_9,0.6470588235294118
up_proj_0,0.6470588235294118
up_proj_2,0.6470588235294118
up_proj_4,0.6470588235294118
v_proj_0,0.6470588235294118
down_proj_4,0.5882352941176471
up_proj_3,0.5882352941176471
up_proj_8,0.5882352941176471
down_proj_2,0.5294117647058824
down_proj_3,0.5294117647058824
down_proj_8,0.5294117647058824
gate_proj_11,0.5294117647058824
o_proj_9,0.5294117647058824
up_proj_13,0.5294117647058824
up_proj_14,0.5294117647058824
up_proj_5,0.5294117647058824
up_proj_6,0.5294117647058824
down_proj_12,0.47058823529411764
down_proj_13,0.47058823529411764
down_proj_6,0.47058823529411764
down_proj_7,0.47058823529411764
gate_proj_10,0.47058823529411764
o_proj_0,0.47058823529411764
o_proj_6,0.47058823529411764
up_proj_1,0.47058823529411764
up_proj_12,0.47058823529411764
up_proj_7,0.47058823529411764
down_proj_5,0.4117647058823529
gate_proj_0,0.4117647058823529
gate_proj_14,0.4117647058823529
gate_proj_2,0.4117647058823529
gate_proj_9,0.4117647058823529
k_proj_2,0.4117647058823529
o_proj_10,0.4117647058823529
o_proj_15,0.4117647058823529
o_proj_4,0.4117647058823529
o_proj_5,0.4117647058823529
o_proj_7,0.4117647058823529
o_proj_8,0.4117647058823529
v_proj_6,0.4117647058823529
gate_proj_1,0.35294117647058826
gate_proj_12,0.35294117647058826
gate_proj_13,0.35294117647058826
o_proj_1,0.35294117647058826
gate_proj_3,0.29411764705882354
k_proj_5,0.29411764705882354
o_proj_2,0.29411764705882354
o_proj_3,0.29411764705882354
v_proj_8,0.29411764705882354
gate_proj_4,0.23529411764705882
gate_proj_5,0.23529411764705882
gate_proj_6,0.23529411764705882
gate_proj_7,0.23529411764705882
gate_proj_8,0.23529411764705882
k_proj_1,0.23529411764705882
k_proj_3,0.23529411764705882
o_proj_12,0.23529411764705882
k_proj_0,0.17647058823529413
k_proj_9,0.17647058823529413
o_proj_11,0.17647058823529413
o_proj_14,0.17647058823529413
q_proj_6,0.17647058823529413
k_proj_10,0.11764705882352941
k_proj_11,0.11764705882352941
k_proj_12,0.11764705882352941
k_proj_14,0.11764705882352941
k_proj_4,0.11764705882352941
k_proj_6,0.11764705882352941
o_proj_13,0.11764705882352941
q_proj_1,0.11764705882352941
q_proj_10,0.11764705882352941
q_proj_11,0.11764705882352941
q_proj_12,0.11764705882352941
q_proj_2,0.11764705882352941
q_proj_3,0.11764705882352941
q_proj_4,0.11764705882352941
q_proj_5,0.11764705882352941
q_proj_8,0.11764705882352941
q_proj_9,0.11764705882352941
k_proj_13,0.058823529411764705
k_proj_15,0.058823529411764705
k_proj_7,0.058823529411764705
k_proj_8,0.058823529411764705
q_proj_0,0.058823529411764705
q_proj_13,0.058823529411764705
q_proj_14,0.058823529411764705
q_proj_15,0.058823529411764705
q_proj_7,0.058823529411764705


==> images/frequency_mxfp8/meta-llama__Llama-3.2-3B.csv <==
layer,high_precision_frequency
down_proj_1,1.0
v_proj_2,0.9803921568627451
v_proj_3,0.9803921568627451
down_proj_27,0.9607843137254902
v_proj_1,0.9607843137254902
v_proj_4,0.9411764705882353
v_proj_5,0.9411764705882353
v_proj_20,0.9215686274509803
v_proj_21,0.9215686274509803
v_proj_18,0.9019607843137255
v_proj_25,0.9019607843137255
v_proj_22,0.8823529411764706
v_proj_24,0.8823529411764706
v_proj_16,0.8627450980392157
v_proj_19,0.8627450980392157
v_proj_15,0.8431372549019608
v_proj_17,0.8431372549019608
down_proj_0,0.8235294117647058
v_proj_14,0.8235294117647058
v_proj_23,0.8235294117647058
v_proj_6,0.8235294117647058
v_proj_9,0.7843137254901961
v_proj_0,0.7450980392156863
v_proj_10,0.7450980392156863
v_proj_11,0.7450980392156863
v_proj_7,0.7450980392156863
v_proj_8,0.7450980392156863
v_proj_12,0.7254901960784313
v_proj_26,0.7058823529411765
down_proj_14,0.6862745098039216
gate_proj_27,0.6862745098039216
up_proj_15,0.6862745098039216
v_proj_27,0.6862745098039216
up_proj_3,0.6666666666666666
up_proj_5,0.6666666666666666
up_proj_6,0.6666666666666666
up_proj_0,0.6274509803921569
up_proj_13,0.6078431372549019
up_proj_27,0.5882352941176471
up_proj_9,0.5882352941176471
up_proj_14,0.5686274509803921
up_proj_7,0.5686274509803921
v_proj_13,0.5686274509803921
down_proj_19,0.5490196078431373
up_proj_1,0.5490196078431373
up_proj_8,0.5490196078431373
down_proj_13,0.5294117647058824
down_proj_15,0.5294117647058824
down_proj_20,0.5294117647058824
down_proj_6,0.5294117647058824
gate_proj_1,0.5294117647058824
o_proj_13,0.5294117647058824
up_proj_10,0.5294117647058824
up_proj_11,0.5294117647058824
up_proj_4,0.5294117647058824
down_proj_4,0.5098039215686274
down_proj_5,0.5098039215686274
o_proj_10,0.5098039215686274
down_proj_11,0.49019607843137253
down_proj_12,0.49019607843137253
down_proj_18,0.49019607843137253
down_proj_3,0.49019607843137253
down_proj_8,0.49019607843137253
gate_proj_0,0.49019607843137253
o_proj_11,0.49019607843137253
o_proj_14,0.49019607843137253
up_proj_17,0.49019607843137253
up_proj_19,0.49019607843137253
up_proj_2,0.49019607843137253
up_proj_20,0.49019607843137253
down_proj_16,0.47058823529411764
down_proj_2,0.47058823529411764
down_proj_21,0.47058823529411764
down_proj_7,0.47058823529411764
gate_proj_20,0.47058823529411764
gate_proj_26,0.47058823529411764
up_proj_16,0.47058823529411764
up_proj_18,0.47058823529411764
up_proj_21,0.47058823529411764
down_proj_10,0.45098039215686275
down_proj_17,0.45098039215686275
down_proj_26,0.45098039215686275
gate_proj_17,0.45098039215686275
gate_proj_18,0.45098039215686275
gate_proj_3,0.45098039215686275
o_proj_1,0.45098039215686275
o_proj_12,0.45098039215686275
o_proj_3,0.45098039215686275
o_proj_9,0.45098039215686275
down_proj_9,0.43137254901960786
gate_proj_16,0.43137254901960786
gate_proj_19,0.43137254901960786
gate_proj_2,0.43137254901960786
o_proj_27,0.43137254901960786
o_proj_7,0.43137254901960786
up_proj_12,0.43137254901960786
down_proj_25,0.4117647058823529
gate_proj_15,0.4117647058823529
gate_proj_21,0.4117647058823529
gate_proj_24,0.4117647058823529
gate_proj_25,0.4117647058823529
o_proj_0,0.4117647058823529
o_proj_4,0.4117647058823529
o_proj_8,0.4117647058823529
up_proj_26,0.4117647058823529
gate_proj_13,0.39215686274509803
gate_proj_14,0.39215686274509803
gate_proj_22,0.39215686274509803
gate_proj_23,0.39215686274509803
down_proj_22,0.37254901960784315
down_proj_23,0.37254901960784315
o_proj_5,0.37254901960784315
up_proj_22,0.37254901960784315
up_proj_23,0.37254901960784315
up_proj_24,0.37254901960784315
up_proj_25,0.37254901960784315
gate_proj_4,0.35294117647058826
gate_proj_6,0.35294117647058826
k_proj_2,0.35294117647058826
o_proj_15,0.35294117647058826
o_proj_6,0.35294117647058826
down_proj_24,0.3333333333333333
o_proj_17,0.3333333333333333
gate_proj_10,0.3137254901960784
gate_proj_5,0.3137254901960784
gate_proj_9,0.3137254901960784
o_proj_19,0.3137254901960784
o_proj_2,0.3137254901960784
gate_proj_7,0.29411764705882354
gate_proj_8,0.29411764705882354
o_proj_16,0.29411764705882354
o_proj_26,0.29411764705882354
gate_proj_12,0.27450980392156865
k_proj_10,0.27450980392156865
k_proj_9,0.27450980392156865
gate_proj_11,0.23529411764705882
k_proj_5,0.23529411764705882
k_proj_7,0.23529411764705882
o_proj_18,0.23529411764705882
q_proj_7,0.23529411764705882
k_proj_3,0.21568627450980393
k_proj_14,0.19607843137254902
o_proj_24,0.19607843137254902
o_proj_25,0.19607843137254902
q_proj_15,0.19607843137254902
q_proj_2,0.19607843137254902
o_proj_21,0.17647058823529413
o_proj_23,0.17647058823529413
q_proj_9,0.17647058823529413
k_proj_12,0.1568627450980392
k_proj_13,0.1568627450980392
k_proj_27,0.1568627450980392
k_proj_8,0.1568627450980392
o_proj_20,0.1568627450980392
o_proj_22,0.1568627450980392
q_proj_10,0.1568627450980392
q_proj_14,0.1568627450980392
q_proj_3,0.1568627450980392
q_proj_6,0.1568627450980392
k_proj_22,0.13725490196078433
q_proj_12,0.13725490196078433
q_proj_13,0.13725490196078433
q_proj_16,0.13725490196078433
q_proj_18,0.13725490196078433
q_proj_19,0.13725490196078433
q_proj_5,0.13725490196078433
q_proj_8,0.13725490196078433
k_proj_1,0.11764705882352941
k_proj_16,0.11764705882352941
k_proj_18,0.11764705882352941
k_proj_19,0.11764705882352941
k_proj_4,0.11764705882352941
k_proj_0,0.09803921568627451
k_proj_11,0.09803921568627451
k_proj_15,0.09803921568627451
k_proj_17,0.09803921568627451
k_proj_20,0.09803921568627451
k_proj_21,0.09803921568627451
k_proj_24,0.09803921568627451
k_proj_6,0.09803921568627451
q_proj_25,0.09803921568627451
q_proj_26,0.09803921568627451
k_proj_25,0.0784313725490196
k_proj_26,0.0784313725490196
q_proj_0,0.0784313725490196
q_proj_1,0.0784313725490196
q_proj_11,0.0784313725490196
q_proj_17,0.0784313725490196
q_proj_20,0.0784313725490196
q_proj_21,0.0784313725490196
q_proj_22,0.0784313725490196
q_proj_24,0.0784313725490196
q_proj_27,0.0784313725490196
q_proj_4,0.0784313725490196
k_proj_23,0.058823529411764705
q_proj_23,0.058823529411764705


==> images/gradient/bitwidth_gradients.csv <==
x,qx,dxq_dm,dxq_de,dxq_dbeta,qx_brev,dxq_dm_brev,dxq_de_brev,dxq_dbeta_brev
-10,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.995,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.99,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.985,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.98,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.975,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.97,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.965,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.96,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.955,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.95,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.945,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.94,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.935,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.93,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.925,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.92,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.915,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.91,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.905,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.9,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.895,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.89,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.885,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.88,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.875,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.87,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.865,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.86,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.855,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.85,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.845,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.84,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.835,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.83,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.825,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.82,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.815,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.81,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.805,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.8,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.795,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.79,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.785,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.78,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.775,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.77,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.765,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.76,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.755,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.75,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.745,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.74,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.735,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.73,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.725,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.72,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.715,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.71,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.705,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.7,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.695,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.69,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.685,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.68,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.675,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.67,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.665,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.66,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.655,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.65,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.645,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.64,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.635,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.63,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.625,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.62,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.615,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.61,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.605,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.6,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.595,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.59,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.585,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.58,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.575,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.57,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.565,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.56,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.555,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.55,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.545,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.54,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.535,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.53,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.525,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.52,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.515,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.51,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.505,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.5,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.495,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.49,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.485,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.48,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.475,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.47,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.465,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.46,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.455,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.45,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.445,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.44,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.435,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.43,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.425,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.42,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.415,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.41,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.405,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.4,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.395,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.39,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.385,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.38,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.375,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.37,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.365,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.36,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.355,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.35,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.345,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.34,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.335,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.33,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.325,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.32,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.315,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.31,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.305,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.3,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.295,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.29,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.285,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.28,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.275,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.27,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.265,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.26,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.255,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.25,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.245,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.24,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.235,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.23,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.225,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.22,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.215,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.21,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.205,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.2,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.195,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.19,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.185,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.18,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.175,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.17,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.165,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.16,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.155,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.15,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.145,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.14,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.135,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.13,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.125,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.12,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.115,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.11,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.105,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.1,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.095,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.09,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.085,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.08,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.075,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.07,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.065,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.06,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.055,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.05,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.045,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.04,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.035,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.03,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.025,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.02,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.015,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.01,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9.005,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-9,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.995,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.99,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.985,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.98,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.975,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.97,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.965,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.96,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.955,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.95,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.945,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.94,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.935,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.93,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.925,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.92,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.915,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.91,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.905,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.9,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.895,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.89,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.885,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.88,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.875,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.87,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.865,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.86,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.855,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.85,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.845,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.84,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.835,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.83,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.825,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.82,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.815,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.81,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.805,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.8,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.795,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.79,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.785,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.78,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.775,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.77,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.765,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.76,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.755,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.75,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.745,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.74,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.735,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.73,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.725,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.72,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.715,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.71,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.705,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.7,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.695,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.69,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.685,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.68,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.675,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.67,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.665,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.66,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.655,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.65,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.645,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.64,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.635,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.63,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.625,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.62,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.615,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.61,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.605,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.6,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.595,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.59,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.585,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.58,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.575,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.57,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.565,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.56,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.555,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.55,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.545,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.54,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.535,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.53,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.525,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.52,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.515,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.51,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.505,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.5,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.495,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.49,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.485,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.48,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.475,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.47,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.465,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.46,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.455,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.45,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.445,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.44,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.435,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.43,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.425,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.42,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.415,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.41,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.405,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.4,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.395,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.39,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.385,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.38,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.375,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.37,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.365,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.36,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.355,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.35,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.345,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.34,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.335,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.33,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.325,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.32,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.315,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.31,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.305,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.3,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.295,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.29,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.285,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.28,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.275,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.27,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.265,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.26,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.255,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.25,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.245,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.24,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.235,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.23,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.225,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.22,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.215,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.21,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.205,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.2,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.195,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.19,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.185,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.18,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.175,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.17,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.165,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.16,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.155,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.15,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.145,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.14,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.135,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.13,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.125,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.12,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.115,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.11,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.105,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.1,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.095,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.09,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.085,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.08,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.075,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.07,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.065,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.06,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.055,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.05,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.045,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.04,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.035,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.03,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.025,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.02,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.015,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.01,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8.005,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-8,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.995,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.99,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.985,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.98,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.975,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.97,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.965,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.96,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.955,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.95,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.945,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.94,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.935,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.93,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.925,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.92,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.915,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.91,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.905,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.9,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.895,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.89,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.885,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.88,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.875,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.87,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.865,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.86,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.855,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.85,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.845,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.84,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.835,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.83,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.825,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.82,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.815,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.81,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.805,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.8,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.795,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.79,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.785,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.78,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.775,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.77,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.765,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.76,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.755,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.75,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.745,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.74,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.735,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.73,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.725,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.72,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.715,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.71,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.705,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.7,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.695,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.69,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.685,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.68,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.675,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.67,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.665,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.66,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.655,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.65,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.645,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.64,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.635,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.63,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.625,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.62,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.615,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.61,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.605,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.6,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.595,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.59,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.585,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.58,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.575,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.57,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.565,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.56,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.555,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.55,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.545,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.54,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.535,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.53,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.525,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.52,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.515,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.51,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.505,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.5,-7,-0.6931471806,-6.726342195,-7.419489375,-7,-0.6931471825,-6.726342201,-7.419489384
-7.495,-7,-0.3431078544,-0,-0.3431078544,-7,-0.3431077898,0,-0.3431077898
-7.49,-7,-0.3396421185,-0,-0.3396421185,-7,-0.3396419585,0,-0.3396419585
-7.485,-7,-0.3361763826,-0,-0.3361763826,-7,-0.3361764848,0,-0.3361764848
-7.48,-7,-0.3327106467,-0,-0.3327106467,-7,-0.3327106535,0,-0.3327106535
-7.475,-7,-0.3292449108,-0,-0.3292449108,-7,-0.3292448521,0,-0.3292448521
-7.47,-7,-0.3257791749,-0,-0.3257791749,-7,-0.3257790208,0,-0.3257790208
-7.465,-7,-0.322313439,-0,-0.322313439,-7,-0.3223135471,0,-0.3223135471
-7.46,-7,-0.3188477031,-0,-0.3188477031,-7,-0.3188477159,0,-0.3188477159
-7.455,-7,-0.3153819672,-0,-0.3153819672,-7,-0.3153819144,0,-0.3153819144
-7.45,-7,-0.3119162313,-0,-0.3119162313,-7,-0.3119161129,0,-0.3119161129
-7.445,-7,-0.3084504953,-0,-0.3084504953,-7,-0.3084506094,0,-0.3084506094
-7.44,-7,-0.3049847594,-0,-0.3049847594,-7,-0.304984808,0,-0.304984808
-7.435,-7,-0.3015190235,-0,-0.3015190235,-7,-0.3015189767,0,-0.3015189767
-7.43,-7,-0.2980532876,-0,-0.2980532876,-7,-0.2980531752,0,-0.2980531752
-7.425,-7,-0.2945875517,-0,-0.2945875517,-7,-0.2945876718,0,-0.2945876718
-7.42,-7,-0.2911218158,-0,-0.2911218158,-7,-0.2911218703,0,-0.2911218703
-7.415,-7,-0.2876560799,-0,-0.2876560799,-7,-0.2876560688,0,-0.2876560688
-7.41,-7,-0.284190344,-0,-0.284190344,-7,-0.2841902375,0,-0.2841902375
-7.405,-7,-0.2807246081,-0,-0.2807246081,-7,-0.2807247639,0,-0.2807247639
-7.4,-7,-0.2772588722,-0,-0.2772588722,-7,-0.2772589326,0,-0.2772589326
-7.395,-7,-0.2737931363,-0,-0.2737931363,-7,-0.2737931311,0,-0.2737931311
-7.39,-7,-0.2703274004,-0,-0.2703274004,-7,-0.2703272998,0,-0.2703272998
-7.385,-7,-0.2668616645,-0,-0.2668616645,-7,-0.2668618262,0,-0.2668618262
-7.38,-7,-0.2633959286,-0,-0.2633959286,-7,-0.2633959949,0,-0.2633959949
-7.375,-7,-0.2599301927,-0,-0.2599301927,-7,-0.2599301934,0,-0.2599301934
-7.37,-7,-0.2564644568,-0,-0.2564644568,-7,-0.2564643919,0,-0.2564643919
-7.365,-7,-0.2529987209,-0,-0.2529987209,-7,-0.2529985607,0,-0.2529985607
-7.36,-7,-0.249532985,-0,-0.249532985,-7,-0.2495330721,0,-0.2495330721
-7.355,-7,-0.2460672491,-0,-0.2460672491,-7,-0.2460672557,0,-0.2460672557
-7.35,-7,-0.2426015132,-0,-0.2426015132,-7,-0.2426014543,0,-0.2426014543
-7.345,-7,-0.2391357773,-0,-0.2391357773,-7,-0.2391356379,0,-0.2391356379
-7.34,-7,-0.2356700414,-0,-0.2356700414,-7,-0.2356701493,0,-0.2356701493
-7.335,-7,-0.2322043055,-0,-0.2322043055,-7,-0.2322043329,0,-0.2322043329
-7.33,-7,-0.2287385696,-0,-0.2287385696,-7,-0.2287385166,0,-0.2287385166
-7.325,-7,-0.2252728337,-0,-0.2252728337,-7,-0.2252727002,0,-0.2252727002
-7.32,-7,-0.2218070978,-0,-0.2218070978,-7,-0.2218072116,0,-0.2218072116
-7.315,-7,-0.2183413619,-0,-0.2183413619,-7,-0.2183413953,0,-0.2183413953
-7.31,-7,-0.214875626,-0,-0.214875626,-7,-0.2148755938,0,-0.2148755938
-7.305,-7,-0.2114098901,-0,-0.2114098901,-7,-0.2114097774,0,-0.2114097774
-7.3,-7,-0.2079441542,-0,-0.2079441542,-7,-0.2079442888,0,-0.2079442888
-7.295,-7,-0.2044784183,-0,-0.2044784183,-7,-0.2044784725,0,-0.2044784725
-7.29,-7,-0.2010126824,-0,-0.2010126824,-7,-0.2010126561,0,-0.2010126561
-7.285,-7,-0.1975469465,-0,-0.1975469465,-7,-0.1975468397,0,-0.1975468397
-7.28,-7,-0.1940812106,-0,-0.1940812106,-7,-0.1940813512,0,-0.1940813512
-7.275,-7,-0.1906154747,-0,-0.1906154747,-7,-0.1906155348,0,-0.1906155348
-7.27,-7,-0.1871497388,-0,-0.1871497388,-7,-0.1871497333,0,-0.1871497333
-7.265,-7,-0.1836840028,-0,-0.1836840028,-7,-0.1836839169,0,-0.1836839169
-7.26,-7,-0.1802182669,-0,-0.1802182669,-7,-0.1802184284,0,-0.1802184284
-7.255,-7,-0.176752531,-0,-0.176752531,-7,-0.176752612,0,-0.176752612
-7.25,-7,-0.1732867951,-0,-0.1732867951,-7,-0.1732867956,0,-0.1732867956
-7.245,-7,-0.1698210592,-0,-0.1698210592,-7,-0.1698209792,0,-0.1698209792
-7.24,-7,-0.1663553233,-0,-0.1663553233,-7,-0.1663551629,0,-0.1663551629
-7.235,-7,-0.1628895874,-0,-0.1628895874,-7,-0.1628896743,0,-0.1628896743
-7.23,-7,-0.1594238515,-0,-0.1594238515,-7,-0.1594238579,0,-0.1594238579
-7.225,-7,-0.1559581156,-0,-0.1559581156,-7,-0.1559580564,0,-0.1559580564
-7.22,-7,-0.1524923797,-0,-0.1524923797,-7,-0.1524922401,0,-0.1524922401
-7.215,-7,-0.1490266438,-0,-0.1490266438,-7,-0.1490267515,0,-0.1490267515
-7.21,-7,-0.1455609079,-0,-0.1455609079,-7,-0.1455609351,0,-0.1455609351
-7.205,-7,-0.142095172,-0,-0.142095172,-7,-0.1420951188,0,-0.1420951188
-7.2,-7,-0.1386294361,-0,-0.1386294361,-7,-0.1386293024,0,-0.1386293024
-7.195,-7,-0.1351637002,-0,-0.1351637002,-7,-0.1351638138,0,-0.1351638138
-7.19,-7,-0.1316979643,-0,-0.1316979643,-7,-0.1316979975,0,-0.1316979975
-7.185,-7,-0.1282322284,-0,-0.1282322284,-7,-0.128232196,0,-0.128232196
-7.18,-7,-0.1247664925,-0,-0.1247664925,-7,-0.1247663721,0,-0.1247663721
-7.175,-7,-0.1213007566,-0,-0.1213007566,-7,-0.121300891,0,-0.121300891
-7.17,-7,-0.1178350207,-0,-0.1178350207,-7,-0.1178350747,0,-0.1178350747
-7.165,-7,-0.1143692848,-0,-0.1143692848,-7,-0.1143692583,0,-0.1143692583
-7.16,-7,-0.1109035489,-0,-0.1109035489,-7,-0.1109034419,0,-0.1109034419
-7.155,-7,-0.107437813,-0,-0.107437813,-7,-0.1074379608,0,-0.1074379608
-7.15,-7,-0.1039720771,-0,-0.1039720771,-7,-0.1039721444,0,-0.1039721444
-7.145,-7,-0.1005063412,-0,-0.1005063412,-7,-0.100506328,0,-0.100506328
-7.14,-7,-0.09704060528,-0,-0.09704060528,-7,-0.09704051167,0,-0.09704051167
-7.135,-7,-0.09357486938,-0,-0.09357486938,-7,-0.09357503057,0,-0.09357503057
-7.13,-7,-0.09010913347,-0,-0.09010913347,-7,-0.09010921419,0,-0.09010921419
-7.125,-7,-0.08664339757,-0,-0.08664339757,-7,-0.08664339781,0,-0.08664339781
-7.12,-7,-0.08317766167,-0,-0.08317766167,-7,-0.08317758143,0,-0.08317758143
-7.115,-7,-0.07971192576,-0,-0.07971192576,-7,-0.07971176505,0,-0.07971176505
-7.11,-7,-0.07624618986,-0,-0.07624618986,-7,-0.07624628395,0,-0.07624628395
-7.105,-7,-0.07278045396,-0,-0.07278045396,-7,-0.07278046757,0,-0.07278046757
-7.1,-7,-0.06931471806,-0,-0.06931471806,-7,-0.06931465119,0,-0.06931465119
-7.095,-7,-0.06584898215,-0,-0.06584898215,-7,-0.06584883481,0,-0.06584883481
-7.09,-7,-0.06238324625,-0,-0.06238324625,-7,-0.06238335371,0,-0.06238335371
-7.085,-7,-0.05891751035,-0,-0.05891751035,-7,-0.05891753733,0,-0.05891753733
-7.08,-7,-0.05545177444,-0,-0.05545177444,-7,-0.05545172095,0,-0.05545172095
-7.075,-7,-0.05198603854,-0,-0.05198603854,-7,-0.0519859083,0,-0.0519859083
-7.07,-7,-0.04852030264,-0,-0.04852030264,-7,-0.04852042347,0,-0.04852042347
-7.065,-7,-0.04505456674,-0,-0.04505456674,-7,-0.04505460709,0,-0.04505460709
-7.06,-7,-0.04158883083,-0,-0.04158883083,-7,-0.04158879071,0,-0.04158879071
-7.055,-7,-0.03812309493,-0,-0.03812309493,-7,-0.03812297434,0,-0.03812297434
-7.05,-7,-0.03465735903,-0,-0.03465735903,-7,-0.03465748951,0,-0.03465748951
-7.045,-7,-0.03119162313,-0,-0.03119162313,-7,-0.03119167686,0,-0.03119167686
-7.04,-7,-0.02772588722,-0,-0.02772588722,-7,-0.02772586048,0,-0.02772586048
-7.035,-7,-0.02426015132,-0,-0.02426015132,-7,-0.02426004596,0,-0.02426004596
-7.03,-7,-0.02079441542,-0,-0.02079441542,-7,-0.02079456113,0,-0.02079456113
-7.025,-7,-0.01732867951,-0,-0.01732867951,-7,-0.01732874475,0,-0.01732874475
-7.02,-7,-0.01386294361,-0,-0.01386294361,-7,-0.01386293024,0,-0.01386293024
-7.015,-7,-0.01039720771,-0,-0.01039720771,-7,-0.01039711479,0,-0.01039711479
-7.01,-7,-0.006931471806,-0,-0.006931471806,-7,-0.006931630429,0,-0.006931630429
-7.005,-7,-0.003465735903,-0,-0.003465735903,-7,-0.003465815214,0,-0.003465815214
-7,-7,-0,-0,-0,-7,0,0,0
-6.995,-7,0.003465735903,-0,0.003465735903,-7,0.003465815214,0,0.003465815214
-6.99,-7,0.006931471806,-0,0.006931471806,-7,0.006931630429,0,0.006931630429
-6.985,-7,0.01039720771,-0,0.01039720771,-7,0.01039711479,0,0.01039711479
-6.98,-7,0.01386294361,-0,0.01386294361,-7,0.01386293024,0,0.01386293024
-6.975,-7,0.01732867951,-0,0.01732867951,-7,0.01732874475,0,0.01732874475
-6.97,-7,0.02079441542,-0,0.02079441542,-7,0.02079456113,0,0.02079456113
-6.965,-7,0.02426015132,-0,0.02426015132,-7,0.02426004596,0,0.02426004596
-6.96,-7,0.02772588722,-0,0.02772588722,-7,0.02772586048,0,0.02772586048
-6.955,-7,0.03119162313,-0,0.03119162313,-7,0.03119167686,0,0.03119167686
-6.95,-7,0.03465735903,-0,0.03465735903,-7,0.03465748951,0,0.03465748951
-6.945,-7,0.03812309493,-0,0.03812309493,-7,0.03812297434,0,0.03812297434
-6.94,-7,0.04158883083,-0,0.04158883083,-7,0.04158879071,0,0.04158879071
-6.935,-7,0.04505456674,-0,0.04505456674,-7,0.04505460709,0,0.04505460709
-6.93,-7,0.04852030264,-0,0.04852030264,-7,0.04852042347,0,0.04852042347
-6.925,-7,0.05198603854,-0,0.05198603854,-7,0.0519859083,0,0.0519859083
-6.92,-7,0.05545177444,-0,0.05545177444,-7,0.05545172095,0,0.05545172095
-6.915,-7,0.05891751035,-0,0.05891751035,-7,0.05891753733,0,0.05891753733
-6.91,-7,0.06238324625,-0,0.06238324625,-7,0.06238335371,0,0.06238335371
-6.905,-7,0.06584898215,-0,0.06584898215,-7,0.06584883481,0,0.06584883481
-6.9,-7,0.06931471806,-0,0.06931471806,-7,0.06931465119,0,0.06931465119
-6.895,-7,0.07278045396,-0,0.07278045396,-7,0.07278046757,0,0.07278046757
-6.89,-7,0.07624618986,-0,0.07624618986,-7,0.07624628395,0,0.07624628395
-6.885,-7,0.07971192576,-0,0.07971192576,-7,0.07971176505,0,0.07971176505
-6.88,-7,0.08317766167,-0,0.08317766167,-7,0.08317758143,0,0.08317758143
-6.875,-7,0.08664339757,-0,0.08664339757,-7,0.08664339781,0,0.08664339781
-6.87,-7,0.09010913347,-0,0.09010913347,-7,0.09010921419,0,0.09010921419
-6.865,-7,0.09357486938,-0,0.09357486938,-7,0.09357503057,0,0.09357503057
-6.86,-7,0.09704060528,-0,0.09704060528,-7,0.09704051167,0,0.09704051167
-6.855,-7,0.1005063412,-0,0.1005063412,-7,0.100506328,0,0.100506328
-6.85,-7,0.1039720771,-0,0.1039720771,-7,0.1039721444,0,0.1039721444
-6.845,-7,0.107437813,-0,0.107437813,-7,0.1074379608,0,0.1074379608
-6.84,-7,0.1109035489,-0,0.1109035489,-7,0.1109034419,0,0.1109034419
-6.835,-7,0.1143692848,-0,0.1143692848,-7,0.1143692583,0,0.1143692583
-6.83,-7,0.1178350207,-0,0.1178350207,-7,0.1178350747,0,0.1178350747
-6.825,-7,0.1213007566,-0,0.1213007566,-7,0.121300891,0,0.121300891
-6.82,-7,0.1247664925,-0,0.1247664925,-7,0.1247663721,0,0.1247663721
-6.815,-7,0.1282322284,-0,0.1282322284,-7,0.128232196,0,0.128232196
-6.81,-7,0.1316979643,-0,0.1316979643,-7,0.1316979975,0,0.1316979975
-6.805,-7,0.1351637002,-0,0.1351637002,-7,0.1351638138,0,0.1351638138
-6.8,-7,0.1386294361,-0,0.1386294361,-7,0.1386293024,0,0.1386293024
-6.795,-7,0.142095172,-0,0.142095172,-7,0.1420951188,0,0.1420951188
-6.79,-7,0.1455609079,-0,0.1455609079,-7,0.1455609351,0,0.1455609351
-6.785,-7,0.1490266438,-0,0.1490266438,-7,0.1490267515,0,0.1490267515
-6.78,-7,0.1524923797,-0,0.1524923797,-7,0.1524922401,0,0.1524922401
-6.775,-7,0.1559581156,-0,0.1559581156,-7,0.1559580564,0,0.1559580564
-6.77,-7,0.1594238515,-0,0.1594238515,-7,0.1594238579,0,0.1594238579
-6.765,-7,0.1628895874,-0,0.1628895874,-7,0.1628896743,0,0.1628896743
-6.76,-7,0.1663553233,-0,0.1663553233,-7,0.1663551629,0,0.1663551629
-6.755,-7,0.1698210592,-0,0.1698210592,-7,0.1698209792,0,0.1698209792
-6.75,-7,0.1732867951,-0,0.1732867951,-7,0.1732867956,0,0.1732867956
-6.745,-7,0.176752531,-0,0.176752531,-7,0.176752612,0,0.176752612
-6.74,-7,0.1802182669,-0,0.1802182669,-7,0.1802184284,0,0.1802184284
-6.735,-7,0.1836840028,-0,0.1836840028,-7,0.1836839169,0,0.1836839169
-6.73,-7,0.1871497388,-0,0.1871497388,-7,0.1871497333,0,0.1871497333
-6.725,-7,0.1906154747,-0,0.1906154747,-7,0.1906155348,0,0.1906155348
-6.72,-7,0.1940812106,-0,0.1940812106,-7,0.1940813512,0,0.1940813512
-6.715,-7,0.1975469465,-0,0.1975469465,-7,0.1975468397,0,0.1975468397
-6.71,-7,0.2010126824,-0,0.2010126824,-7,0.2010126561,0,0.2010126561
-6.705,-7,0.2044784183,-0,0.2044784183,-7,0.2044784725,0,0.2044784725
-6.7,-7,0.2079441542,-0,0.2079441542,-7,0.2079442888,0,0.2079442888
-6.695,-7,0.2114098901,-0,0.2114098901,-7,0.2114097774,0,0.2114097774
-6.69,-7,0.214875626,-0,0.214875626,-7,0.2148755938,0,0.2148755938
-6.685,-7,0.2183413619,-0,0.2183413619,-7,0.2183413953,0,0.2183413953
-6.68,-7,0.2218070978,-0,0.2218070978,-7,0.2218072116,0,0.2218072116
-6.675,-7,0.2252728337,-0,0.2252728337,-7,0.2252727002,0,0.2252727002
-6.67,-7,0.2287385696,-0,0.2287385696,-7,0.2287385166,0,0.2287385166
-6.665,-7,0.2322043055,-0,0.2322043055,-7,0.2322043329,0,0.2322043329
-6.66,-7,0.2356700414,-0,0.2356700414,-7,0.2356701493,0,0.2356701493
-6.655,-7,0.2391357773,-0,0.2391357773,-7,0.2391356379,0,0.2391356379
-6.65,-7,0.2426015132,-0,0.2426015132,-7,0.2426014543,0,0.2426014543
-6.645,-7,0.2460672491,-0,0.2460672491,-7,0.2460672557,0,0.2460672557
-6.64,-7,0.249532985,-0,0.249532985,-7,0.2495330721,0,0.2495330721
-6.635,-7,0.2529987209,-0,0.2529987209,-7,0.2529985607,0,0.2529985607
-6.63,-7,0.2564644568,-0,0.2564644568,-7,0.2564643919,0,0.2564643919
-6.625,-7,0.2599301927,-0,0.2599301927,-7,0.2599301934,0,0.2599301934
-6.62,-7,0.2633959286,-0,0.2633959286,-7,0.2633959949,0,0.2633959949
-6.615,-7,0.2668616645,-0,0.2668616645,-7,0.2668618262,0,0.2668618262
-6.61,-7,0.2703274004,-0,0.2703274004,-7,0.2703272998,0,0.2703272998
-6.605,-7,0.2737931363,-0,0.2737931363,-7,0.2737931311,0,0.2737931311
-6.6,-7,0.2772588722,-0,0.2772588722,-7,0.2772589326,0,0.2772589326
-6.595,-7,0.2807246081,-0,0.2807246081,-7,0.2807247639,0,0.2807247639
-6.59,-7,0.284190344,-0,0.284190344,-7,0.2841902375,0,0.2841902375
-6.585,-7,0.2876560799,-0,0.2876560799,-7,0.2876560688,0,0.2876560688
-6.58,-7,0.2911218158,-0,0.2911218158,-7,0.2911218703,0,0.2911218703
-6.575,-7,0.2945875517,-0,0.2945875517,-7,0.2945876718,0,0.2945876718
-6.57,-7,0.2980532876,-0,0.2980532876,-7,0.2980531752,0,0.2980531752
-6.565,-7,0.3015190235,-0,0.3015190235,-7,0.3015189767,0,0.3015189767
-6.56,-7,0.3049847594,-0,0.3049847594,-7,0.304984808,0,0.304984808
-6.555,-7,0.3084504953,-0,0.3084504953,-7,0.3084506094,0,0.3084506094
-6.55,-7,0.3119162313,-0,0.3119162313,-7,0.3119161129,0,0.3119161129
-6.545,-7,0.3153819672,-0,0.3153819672,-7,0.3153819144,0,0.3153819144
-6.54,-7,0.3188477031,-0,0.3188477031,-7,0.3188477159,0,0.3188477159
-6.535,-7,0.322313439,-0,0.322313439,-7,0.3223135471,0,0.3223135471
-6.53,-7,0.3257791749,-0,0.3257791749,-7,0.3257790208,0,0.3257790208
-6.525,-7,0.3292449108,-0,0.3292449108,-7,0.3292448521,0,0.3292448521
-6.52,-7,0.3327106467,-0,0.3327106467,-7,0.3327106535,0,0.3327106535
-6.515,-7,0.3361763826,-0,0.3361763826,-7,0.3361764848,0,0.3361764848
-6.51,-7,0.3396421185,-0,0.3396421185,-7,0.3396419585,0,0.3396419585
-6.505,-7,0.3431078544,-0,0.3431078544,-7,0.3431077898,0,0.3431077898
-6.5,-6,-0.3465735903,-0,-0.3465735903,-6,-0.3465735912,0,-0.3465735912
-6.495,-6,-0.3431078544,-0,-0.3431078544,-6,-0.3431077898,0,-0.3431077898
-6.49,-6,-0.3396421185,-0,-0.3396421185,-6,-0.3396419585,0,-0.3396419585
-6.485,-6,-0.3361763826,-0,-0.3361763826,-6,-0.3361764848,0,-0.3361764848
-6.48,-6,-0.3327106467,-0,-0.3327106467,-6,-0.3327106535,0,-0.3327106535
-6.475,-6,-0.3292449108,-0,-0.3292449108,-6,-0.3292448521,0,-0.3292448521
-6.47,-6,-0.3257791749,-0,-0.3257791749,-6,-0.3257790208,0,-0.3257790208
-6.465,-6,-0.322313439,-0,-0.322313439,-6,-0.3223135471,0,-0.3223135471
-6.46,-6,-0.3188477031,-0,-0.3188477031,-6,-0.3188477159,0,-0.3188477159
-6.455,-6,-0.3153819672,-0,-0.3153819672,-6,-0.3153819144,0,-0.3153819144
-6.45,-6,-0.3119162313,-0,-0.3119162313,-6,-0.3119161129,0,-0.3119161129
-6.445,-6,-0.3084504953,-0,-0.3084504953,-6,-0.3084506094,0,-0.3084506094
-6.44,-6,-0.3049847594,-0,-0.3049847594,-6,-0.304984808,0,-0.304984808
-6.435,-6,-0.3015190235,-0,-0.3015190235,-6,-0.3015189767,0,-0.3015189767
-6.43,-6,-0.2980532876,-0,-0.2980532876,-6,-0.2980531752,0,-0.2980531752
-6.425,-6,-0.2945875517,-0,-0.2945875517,-6,-0.2945876718,0,-0.2945876718
-6.42,-6,-0.2911218158,-0,-0.2911218158,-6,-0.2911218703,0,-0.2911218703
-6.415,-6,-0.2876560799,-0,-0.2876560799,-6,-0.2876560688,0,-0.2876560688
-6.41,-6,-0.284190344,-0,-0.284190344,-6,-0.2841902375,0,-0.2841902375
-6.405,-6,-0.2807246081,-0,-0.2807246081,-6,-0.2807247639,0,-0.2807247639
-6.4,-6,-0.2772588722,-0,-0.2772588722,-6,-0.2772589326,0,-0.2772589326
-6.395,-6,-0.2737931363,-0,-0.2737931363,-6,-0.2737931311,0,-0.2737931311
-6.39,-6,-0.2703274004,-0,-0.2703274004,-6,-0.2703272998,0,-0.2703272998
-6.385,-6,-0.2668616645,-0,-0.2668616645,-6,-0.2668618262,0,-0.2668618262
-6.38,-6,-0.2633959286,-0,-0.2633959286,-6,-0.2633959949,0,-0.2633959949
-6.375,-6,-0.2599301927,-0,-0.2599301927,-6,-0.2599301934,0,-0.2599301934
-6.37,-6,-0.2564644568,-0,-0.2564644568,-6,-0.2564643919,0,-0.2564643919
-6.365,-6,-0.2529987209,-0,-0.2529987209,-6,-0.2529985607,0,-0.2529985607
-6.36,-6,-0.249532985,-0,-0.249532985,-6,-0.2495330721,0,-0.2495330721
-6.355,-6,-0.2460672491,-0,-0.2460672491,-6,-0.2460672557,0,-0.2460672557
-6.35,-6,-0.2426015132,-0,-0.2426015132,-6,-0.2426014543,0,-0.2426014543
-6.345,-6,-0.2391357773,-0,-0.2391357773,-6,-0.2391356379,0,-0.2391356379
-6.34,-6,-0.2356700414,-0,-0.2356700414,-6,-0.2356701493,0,-0.2356701493
-6.335,-6,-0.2322043055,-0,-0.2322043055,-6,-0.2322043329,0,-0.2322043329
-6.33,-6,-0.2287385696,-0,-0.2287385696,-6,-0.2287385166,0,-0.2287385166
-6.325,-6,-0.2252728337,-0,-0.2252728337,-6,-0.2252727002,0,-0.2252727002
-6.32,-6,-0.2218070978,-0,-0.2218070978,-6,-0.2218072116,0,-0.2218072116
-6.315,-6,-0.2183413619,-0,-0.2183413619,-6,-0.2183413953,0,-0.2183413953
-6.31,-6,-0.214875626,-0,-0.214875626,-6,-0.2148755938,0,-0.2148755938
-6.305,-6,-0.2114098901,-0,-0.2114098901,-6,-0.2114097774,0,-0.2114097774
-6.3,-6,-0.2079441542,-0,-0.2079441542,-6,-0.2079442888,0,-0.2079442888
-6.295,-6,-0.2044784183,-0,-0.2044784183,-6,-0.2044784725,0,-0.2044784725
-6.29,-6,-0.2010126824,-0,-0.2010126824,-6,-0.2010126561,0,-0.2010126561
-6.285,-6,-0.1975469465,-0,-0.1975469465,-6,-0.1975468397,0,-0.1975468397
-6.28,-6,-0.1940812106,-0,-0.1940812106,-6,-0.1940813512,0,-0.1940813512
-6.275,-6,-0.1906154747,-0,-0.1906154747,-6,-0.1906155348,0,-0.1906155348
-6.27,-6,-0.1871497388,-0,-0.1871497388,-6,-0.1871497333,0,-0.1871497333
-6.265,-6,-0.1836840028,-0,-0.1836840028,-6,-0.1836839169,0,-0.1836839169
-6.26,-6,-0.1802182669,-0,-0.1802182669,-6,-0.1802184284,0,-0.1802184284
-6.255,-6,-0.176752531,-0,-0.176752531,-6,-0.176752612,0,-0.176752612
-6.25,-6,-0.1732867951,-0,-0.1732867951,-6,-0.1732867956,0,-0.1732867956
-6.245,-6,-0.1698210592,-0,-0.1698210592,-6,-0.1698209792,0,-0.1698209792
-6.24,-6,-0.1663553233,-0,-0.1663553233,-6,-0.1663551629,0,-0.1663551629
-6.235,-6,-0.1628895874,-0,-0.1628895874,-6,-0.1628896743,0,-0.1628896743
-6.23,-6,-0.1594238515,-0,-0.1594238515,-6,-0.1594238579,0,-0.1594238579
-6.225,-6,-0.1559581156,-0,-0.1559581156,-6,-0.1559580564,0,-0.1559580564
-6.22,-6,-0.1524923797,-0,-0.1524923797,-6,-0.1524922401,0,-0.1524922401
-6.215,-6,-0.1490266438,-0,-0.1490266438,-6,-0.1490267515,0,-0.1490267515
-6.21,-6,-0.1455609079,-0,-0.1455609079,-6,-0.1455609351,0,-0.1455609351
-6.205,-6,-0.142095172,-0,-0.142095172,-6,-0.1420951188,0,-0.1420951188
-6.2,-6,-0.1386294361,-0,-0.1386294361,-6,-0.1386293024,0,-0.1386293024
-6.195,-6,-0.1351637002,-0,-0.1351637002,-6,-0.1351638138,0,-0.1351638138
-6.19,-6,-0.1316979643,-0,-0.1316979643,-6,-0.1316979975,0,-0.1316979975
-6.185,-6,-0.1282322284,-0,-0.1282322284,-6,-0.128232196,0,-0.128232196
-6.18,-6,-0.1247664925,-0,-0.1247664925,-6,-0.1247663721,0,-0.1247663721
-6.175,-6,-0.1213007566,-0,-0.1213007566,-6,-0.121300891,0,-0.121300891
-6.17,-6,-0.1178350207,-0,-0.1178350207,-6,-0.1178350747,0,-0.1178350747
-6.165,-6,-0.1143692848,-0,-0.1143692848,-6,-0.1143692583,0,-0.1143692583
-6.16,-6,-0.1109035489,-0,-0.1109035489,-6,-0.1109034419,0,-0.1109034419
-6.155,-6,-0.107437813,-0,-0.107437813,-6,-0.1074379608,0,-0.1074379608
-6.15,-6,-0.1039720771,-0,-0.1039720771,-6,-0.1039721444,0,-0.1039721444
-6.145,-6,-0.1005063412,-0,-0.1005063412,-6,-0.100506328,0,-0.100506328
-6.14,-6,-0.09704060528,-0,-0.09704060528,-6,-0.09704051167,0,-0.09704051167
-6.135,-6,-0.09357486938,-0,-0.09357486938,-6,-0.09357503057,0,-0.09357503057
-6.13,-6,-0.09010913347,-0,-0.09010913347,-6,-0.09010921419,0,-0.09010921419
-6.125,-6,-0.08664339757,-0,-0.08664339757,-6,-0.08664339781,0,-0.08664339781
-6.12,-6,-0.08317766167,-0,-0.08317766167,-6,-0.08317758143,0,-0.08317758143
-6.115,-6,-0.07971192576,-0,-0.07971192576,-6,-0.07971176505,0,-0.07971176505
-6.11,-6,-0.07624618986,-0,-0.07624618986,-6,-0.07624628395,0,-0.07624628395
-6.105,-6,-0.07278045396,-0,-0.07278045396,-6,-0.07278046757,0,-0.07278046757
-6.1,-6,-0.06931471806,-0,-0.06931471806,-6,-0.06931465119,0,-0.06931465119
-6.095,-6,-0.06584898215,-0,-0.06584898215,-6,-0.06584883481,0,-0.06584883481
-6.09,-6,-0.06238324625,-0,-0.06238324625,-6,-0.06238335371,0,-0.06238335371
-6.085,-6,-0.05891751035,-0,-0.05891751035,-6,-0.05891753733,0,-0.05891753733
-6.08,-6,-0.05545177444,-0,-0.05545177444,-6,-0.05545172095,0,-0.05545172095
-6.075,-6,-0.05198603854,-0,-0.05198603854,-6,-0.0519859083,0,-0.0519859083
-6.07,-6,-0.04852030264,-0,-0.04852030264,-6,-0.04852042347,0,-0.04852042347
-6.065,-6,-0.04505456674,-0,-0.04505456674,-6,-0.04505460709,0,-0.04505460709
-6.06,-6,-0.04158883083,-0,-0.04158883083,-6,-0.04158879071,0,-0.04158879071
-6.055,-6,-0.03812309493,-0,-0.03812309493,-6,-0.03812297434,0,-0.03812297434
-6.05,-6,-0.03465735903,-0,-0.03465735903,-6,-0.03465748951,0,-0.03465748951
-6.045,-6,-0.03119162313,-0,-0.03119162313,-6,-0.03119167686,0,-0.03119167686
-6.04,-6,-0.02772588722,-0,-0.02772588722,-6,-0.02772586048,0,-0.02772586048
-6.035,-6,-0.02426015132,-0,-0.02426015132,-6,-0.02426004596,0,-0.02426004596
-6.03,-6,-0.02079441542,-0,-0.02079441542,-6,-0.02079456113,0,-0.02079456113
-6.025,-6,-0.01732867951,-0,-0.01732867951,-6,-0.01732874475,0,-0.01732874475
-6.02,-6,-0.01386294361,-0,-0.01386294361,-6,-0.01386293024,0,-0.01386293024
-6.015,-6,-0.01039720771,-0,-0.01039720771,-6,-0.01039711479,0,-0.01039711479
-6.01,-6,-0.006931471806,-0,-0.006931471806,-6,-0.006931630429,0,-0.006931630429
-6.005,-6,-0.003465735903,-0,-0.003465735903,-6,-0.003465815214,0,-0.003465815214
-6,-6,-0,-0,-0,-6,0,0,0
-5.995,-6,0.003465735903,-0,0.003465735903,-6,0.003465815214,0,0.003465815214
-5.99,-6,0.006931471806,-0,0.006931471806,-6,0.006931630429,0,0.006931630429
-5.985,-6,0.01039720771,-0,0.01039720771,-6,0.01039711479,0,0.01039711479
-5.98,-6,0.01386294361,-0,0.01386294361,-6,0.01386293024,0,0.01386293024
-5.975,-6,0.01732867951,-0,0.01732867951,-6,0.01732874475,0,0.01732874475
-5.97,-6,0.02079441542,-0,0.02079441542,-6,0.02079456113,0,0.02079456113
-5.965,-6,0.02426015132,-0,0.02426015132,-6,0.02426004596,0,0.02426004596
-5.96,-6,0.02772588722,-0,0.02772588722,-6,0.02772586048,0,0.02772586048
-5.955,-6,0.03119162313,-0,0.03119162313,-6,0.03119167686,0,0.03119167686
-5.95,-6,0.03465735903,-0,0.03465735903,-6,0.03465748951,0,0.03465748951
-5.945,-6,0.03812309493,-0,0.03812309493,-6,0.03812297434,0,0.03812297434
-5.94,-6,0.04158883083,-0,0.04158883083,-6,0.04158879071,0,0.04158879071
-5.935,-6,0.04505456674,-0,0.04505456674,-6,0.04505460709,0,0.04505460709
-5.93,-6,0.04852030264,-0,0.04852030264,-6,0.04852042347,0,0.04852042347
-5.925,-6,0.05198603854,-0,0.05198603854,-6,0.0519859083,0,0.0519859083
-5.92,-6,0.05545177444,-0,0.05545177444,-6,0.05545172095,0,0.05545172095
-5.915,-6,0.05891751035,-0,0.05891751035,-6,0.05891753733,0,0.05891753733
-5.91,-6,0.06238324625,-0,0.06238324625,-6,0.06238335371,0,0.06238335371
-5.905,-6,0.06584898215,-0,0.06584898215,-6,0.06584883481,0,0.06584883481
-5.9,-6,0.06931471806,-0,0.06931471806,-6,0.06931465119,0,0.06931465119
-5.895,-6,0.07278045396,-0,0.07278045396,-6,0.07278046757,0,0.07278046757
-5.89,-6,0.07624618986,-0,0.07624618986,-6,0.07624628395,0,0.07624628395
-5.885,-6,0.07971192576,-0,0.07971192576,-6,0.07971176505,0,0.07971176505
-5.88,-6,0.08317766167,-0,0.08317766167,-6,0.08317758143,0,0.08317758143
-5.875,-6,0.08664339757,-0,0.08664339757,-6,0.08664339781,0,0.08664339781
-5.87,-6,0.09010913347,-0,0.09010913347,-6,0.09010921419,0,0.09010921419
-5.865,-6,0.09357486938,-0,0.09357486938,-6,0.09357503057,0,0.09357503057
-5.86,-6,0.09704060528,-0,0.09704060528,-6,0.09704051167,0,0.09704051167
-5.855,-6,0.1005063412,-0,0.1005063412,-6,0.100506328,0,0.100506328
-5.85,-6,0.1039720771,-0,0.1039720771,-6,0.1039721444,0,0.1039721444
-5.845,-6,0.107437813,-0,0.107437813,-6,0.1074379608,0,0.1074379608
-5.84,-6,0.1109035489,-0,0.1109035489,-6,0.1109034419,0,0.1109034419
-5.835,-6,0.1143692848,-0,0.1143692848,-6,0.1143692583,0,0.1143692583
-5.83,-6,0.1178350207,-0,0.1178350207,-6,0.1178350747,0,0.1178350747
-5.825,-6,0.1213007566,-0,0.1213007566,-6,0.121300891,0,0.121300891
-5.82,-6,0.1247664925,-0,0.1247664925,-6,0.1247663721,0,0.1247663721
-5.815,-6,0.1282322284,-0,0.1282322284,-6,0.128232196,0,0.128232196
-5.81,-6,0.1316979643,-0,0.1316979643,-6,0.1316979975,0,0.1316979975
-5.805,-6,0.1351637002,-0,0.1351637002,-6,0.1351638138,0,0.1351638138
-5.8,-6,0.1386294361,-0,0.1386294361,-6,0.1386293024,0,0.1386293024
-5.795,-6,0.142095172,-0,0.142095172,-6,0.1420951188,0,0.1420951188
-5.79,-6,0.1455609079,-0,0.1455609079,-6,0.1455609351,0,0.1455609351
-5.785,-6,0.1490266438,-0,0.1490266438,-6,0.1490267515,0,0.1490267515
-5.78,-6,0.1524923797,-0,0.1524923797,-6,0.1524922401,0,0.1524922401
-5.775,-6,0.1559581156,-0,0.1559581156,-6,0.1559580564,0,0.1559580564
-5.77,-6,0.1594238515,-0,0.1594238515,-6,0.1594238579,0,0.1594238579
-5.765,-6,0.1628895874,-0,0.1628895874,-6,0.1628896743,0,0.1628896743
-5.76,-6,0.1663553233,-0,0.1663553233,-6,0.1663551629,0,0.1663551629
-5.755,-6,0.1698210592,-0,0.1698210592,-6,0.1698209792,0,0.1698209792
-5.75,-6,0.1732867951,-0,0.1732867951,-6,0.1732867956,0,0.1732867956
-5.745,-6,0.176752531,-0,0.176752531,-6,0.176752612,0,0.176752612
-5.74,-6,0.1802182669,-0,0.1802182669,-6,0.1802184284,0,0.1802184284
-5.735,-6,0.1836840028,-0,0.1836840028,-6,0.1836839169,0,0.1836839169
-5.73,-6,0.1871497388,-0,0.1871497388,-6,0.1871497333,0,0.1871497333
-5.725,-6,0.1906154747,-0,0.1906154747,-6,0.1906155348,0,0.1906155348
-5.72,-6,0.1940812106,-0,0.1940812106,-6,0.1940813512,0,0.1940813512
-5.715,-6,0.1975469465,-0,0.1975469465,-6,0.1975468397,0,0.1975468397
-5.71,-6,0.2010126824,-0,0.2010126824,-6,0.2010126561,0,0.2010126561
-5.705,-6,0.2044784183,-0,0.2044784183,-6,0.2044784725,0,0.2044784725
-5.7,-6,0.2079441542,-0,0.2079441542,-6,0.2079442888,0,0.2079442888
-5.695,-6,0.2114098901,-0,0.2114098901,-6,0.2114097774,0,0.2114097774
-5.69,-6,0.214875626,-0,0.214875626,-6,0.2148755938,0,0.2148755938
-5.685,-6,0.2183413619,-0,0.2183413619,-6,0.2183413953,0,0.2183413953
-5.68,-6,0.2218070978,-0,0.2218070978,-6,0.2218072116,0,0.2218072116
-5.675,-6,0.2252728337,-0,0.2252728337,-6,0.2252727002,0,0.2252727002
-5.67,-6,0.2287385696,-0,0.2287385696,-6,0.2287385166,0,0.2287385166
-5.665,-6,0.2322043055,-0,0.2322043055,-6,0.2322043329,0,0.2322043329
-5.66,-6,0.2356700414,-0,0.2356700414,-6,0.2356701493,0,0.2356701493
-5.655,-6,0.2391357773,-0,0.2391357773,-6,0.2391356379,0,0.2391356379
-5.65,-6,0.2426015132,-0,0.2426015132,-6,0.2426014543,0,0.2426014543
-5.645,-6,0.2460672491,-0,0.2460672491,-6,0.2460672557,0,0.2460672557
-5.64,-6,0.249532985,-0,0.249532985,-6,0.2495330721,0,0.2495330721
-5.635,-6,0.2529987209,-0,0.2529987209,-6,0.2529985607,0,0.2529985607
-5.63,-6,0.2564644568,-0,0.2564644568,-6,0.2564643919,0,0.2564643919
-5.625,-6,0.2599301927,-0,0.2599301927,-6,0.2599301934,0,0.2599301934
-5.62,-6,0.2633959286,-0,0.2633959286,-6,0.2633959949,0,0.2633959949
-5.615,-6,0.2668616645,-0,0.2668616645,-6,0.2668618262,0,0.2668618262
-5.61,-6,0.2703274004,-0,0.2703274004,-6,0.2703272998,0,0.2703272998
-5.605,-6,0.2737931363,-0,0.2737931363,-6,0.2737931311,0,0.2737931311
-5.6,-6,0.2772588722,-0,0.2772588722,-6,0.2772589326,0,0.2772589326
-5.595,-6,0.2807246081,-0,0.2807246081,-6,0.2807247639,0,0.2807247639
-5.59,-6,0.284190344,-0,0.284190344,-6,0.2841902375,0,0.2841902375
-5.585,-6,0.2876560799,-0,0.2876560799,-6,0.2876560688,0,0.2876560688
-5.58,-6,0.2911218158,-0,0.2911218158,-6,0.2911218703,0,0.2911218703
-5.575,-6,0.2945875517,-0,0.2945875517,-6,0.2945876718,0,0.2945876718
-5.57,-6,0.2980532876,-0,0.2980532876,-6,0.2980531752,0,0.2980531752
-5.565,-6,0.3015190235,-0,0.3015190235,-6,0.3015189767,0,0.3015189767
-5.56,-6,0.3049847594,-0,0.3049847594,-6,0.304984808,0,0.304984808
-5.555,-6,0.3084504953,-0,0.3084504953,-6,0.3084506094,0,0.3084506094
-5.55,-6,0.3119162313,-0,0.3119162313,-6,0.3119161129,0,0.3119161129
-5.545,-6,0.3153819672,-0,0.3153819672,-6,0.3153819144,0,0.3153819144
-5.54,-6,0.3188477031,-0,0.3188477031,-6,0.3188477159,0,0.3188477159
-5.535,-6,0.322313439,-0,0.322313439,-6,0.3223135471,0,0.3223135471
-5.53,-6,0.3257791749,-0,0.3257791749,-6,0.3257790208,0,0.3257790208
-5.525,-6,0.3292449108,-0,0.3292449108,-6,0.3292448521,0,0.3292448521
-5.52,-6,0.3327106467,-0,0.3327106467,-6,0.3327106535,0,0.3327106535
-5.515,-6,0.3361763826,-0,0.3361763826,-6,0.3361764848,0,0.3361764848
-5.51,-6,0.3396421185,-0,0.3396421185,-6,0.3396419585,0,0.3396419585
-5.505,-6,0.3431078544,-0,0.3431078544,-6,0.3431077898,0,0.3431077898
-5.5,-6,0.3465735903,-0,0.3465735903,-6,0.3465735912,0,0.3465735912
-5.495,-5,-0.3431078544,-0,-0.3431078544,-5,-0.3431077898,0,-0.3431077898
-5.49,-5,-0.3396421185,-0,-0.3396421185,-5,-0.3396419585,0,-0.3396419585
-5.485,-5,-0.3361763826,-0,-0.3361763826,-5,-0.3361764848,0,-0.3361764848
-5.48,-5,-0.3327106467,-0,-0.3327106467,-5,-0.3327106535,0,-0.3327106535
-5.475,-5,-0.3292449108,-0,-0.3292449108,-5,-0.3292448521,0,-0.3292448521
-5.47,-5,-0.3257791749,-0,-0.3257791749,-5,-0.3257790208,0,-0.3257790208
-5.465,-5,-0.322313439,-0,-0.322313439,-5,-0.3223135471,0,-0.3223135471
-5.46,-5,-0.3188477031,-0,-0.3188477031,-5,-0.3188477159,0,-0.3188477159
-5.455,-5,-0.3153819672,-0,-0.3153819672,-5,-0.3153819144,0,-0.3153819144
-5.45,-5,-0.3119162313,-0,-0.3119162313,-5,-0.3119161129,0,-0.3119161129
-5.445,-5,-0.3084504953,-0,-0.3084504953,-5,-0.3084506094,0,-0.3084506094
-5.44,-5,-0.3049847594,-0,-0.3049847594,-5,-0.304984808,0,-0.304984808
-5.435,-5,-0.3015190235,-0,-0.3015190235,-5,-0.3015189767,0,-0.3015189767
-5.43,-5,-0.2980532876,-0,-0.2980532876,-5,-0.2980531752,0,-0.2980531752
-5.425,-5,-0.2945875517,-0,-0.2945875517,-5,-0.2945876718,0,-0.2945876718
-5.42,-5,-0.2911218158,-0,-0.2911218158,-5,-0.2911218703,0,-0.2911218703
-5.415,-5,-0.2876560799,-0,-0.2876560799,-5,-0.2876560688,0,-0.2876560688
-5.41,-5,-0.284190344,-0,-0.284190344,-5,-0.2841902375,0,-0.2841902375
-5.405,-5,-0.2807246081,-0,-0.2807246081,-5,-0.2807247639,0,-0.2807247639
-5.4,-5,-0.2772588722,-0,-0.2772588722,-5,-0.2772589326,0,-0.2772589326
-5.395,-5,-0.2737931363,-0,-0.2737931363,-5,-0.2737931311,0,-0.2737931311
-5.39,-5,-0.2703274004,-0,-0.2703274004,-5,-0.2703272998,0,-0.2703272998
-5.385,-5,-0.2668616645,-0,-0.2668616645,-5,-0.2668618262,0,-0.2668618262
-5.38,-5,-0.2633959286,-0,-0.2633959286,-5,-0.2633959949,0,-0.2633959949
-5.375,-5,-0.2599301927,-0,-0.2599301927,-5,-0.2599301934,0,-0.2599301934
-5.37,-5,-0.2564644568,-0,-0.2564644568,-5,-0.2564643919,0,-0.2564643919
-5.365,-5,-0.2529987209,-0,-0.2529987209,-5,-0.2529985607,0,-0.2529985607
-5.36,-5,-0.249532985,-0,-0.249532985,-5,-0.2495330721,0,-0.2495330721
-5.355,-5,-0.2460672491,-0,-0.2460672491,-5,-0.2460672557,0,-0.2460672557
-5.35,-5,-0.2426015132,-0,-0.2426015132,-5,-0.2426014543,0,-0.2426014543
-5.345,-5,-0.2391357773,-0,-0.2391357773,-5,-0.2391356379,0,-0.2391356379
-5.34,-5,-0.2356700414,-0,-0.2356700414,-5,-0.2356701493,0,-0.2356701493
-5.335,-5,-0.2322043055,-0,-0.2322043055,-5,-0.2322043329,0,-0.2322043329
-5.33,-5,-0.2287385696,-0,-0.2287385696,-5,-0.2287385166,0,-0.2287385166
-5.325,-5,-0.2252728337,-0,-0.2252728337,-5,-0.2252727002,0,-0.2252727002
-5.32,-5,-0.2218070978,-0,-0.2218070978,-5,-0.2218072116,0,-0.2218072116
-5.315,-5,-0.2183413619,-0,-0.2183413619,-5,-0.2183413953,0,-0.2183413953
-5.31,-5,-0.214875626,-0,-0.214875626,-5,-0.2148755938,0,-0.2148755938
-5.305,-5,-0.2114098901,-0,-0.2114098901,-5,-0.2114097774,0,-0.2114097774
-5.3,-5,-0.2079441542,-0,-0.2079441542,-5,-0.2079442888,0,-0.2079442888
-5.295,-5,-0.2044784183,-0,-0.2044784183,-5,-0.2044784725,0,-0.2044784725
-5.29,-5,-0.2010126824,-0,-0.2010126824,-5,-0.2010126561,0,-0.2010126561
-5.285,-5,-0.1975469465,-0,-0.1975469465,-5,-0.1975468397,0,-0.1975468397
-5.28,-5,-0.1940812106,-0,-0.1940812106,-5,-0.1940813512,0,-0.1940813512
-5.275,-5,-0.1906154747,-0,-0.1906154747,-5,-0.1906155348,0,-0.1906155348
-5.27,-5,-0.1871497388,-0,-0.1871497388,-5,-0.1871497333,0,-0.1871497333
-5.265,-5,-0.1836840028,-0,-0.1836840028,-5,-0.1836839169,0,-0.1836839169
-5.26,-5,-0.1802182669,-0,-0.1802182669,-5,-0.1802184284,0,-0.1802184284
-5.255,-5,-0.176752531,-0,-0.176752531,-5,-0.176752612,0,-0.176752612
-5.25,-5,-0.1732867951,-0,-0.1732867951,-5,-0.1732867956,0,-0.1732867956
-5.245,-5,-0.1698210592,-0,-0.1698210592,-5,-0.1698209792,0,-0.1698209792
-5.24,-5,-0.1663553233,-0,-0.1663553233,-5,-0.1663551629,0,-0.1663551629
-5.235,-5,-0.1628895874,-0,-0.1628895874,-5,-0.1628896743,0,-0.1628896743
-5.23,-5,-0.1594238515,-0,-0.1594238515,-5,-0.1594238579,0,-0.1594238579
-5.225,-5,-0.1559581156,-0,-0.1559581156,-5,-0.1559580564,0,-0.1559580564
-5.22,-5,-0.1524923797,-0,-0.1524923797,-5,-0.1524922401,0,-0.1524922401
-5.215,-5,-0.1490266438,-0,-0.1490266438,-5,-0.1490267515,0,-0.1490267515
-5.21,-5,-0.1455609079,-0,-0.1455609079,-5,-0.1455609351,0,-0.1455609351
-5.205,-5,-0.142095172,-0,-0.142095172,-5,-0.1420951188,0,-0.1420951188
-5.2,-5,-0.1386294361,-0,-0.1386294361,-5,-0.1386293024,0,-0.1386293024
-5.195,-5,-0.1351637002,-0,-0.1351637002,-5,-0.1351638138,0,-0.1351638138
-5.19,-5,-0.1316979643,-0,-0.1316979643,-5,-0.1316979975,0,-0.1316979975
-5.185,-5,-0.1282322284,-0,-0.1282322284,-5,-0.128232196,0,-0.128232196
-5.18,-5,-0.1247664925,-0,-0.1247664925,-5,-0.1247663721,0,-0.1247663721
-5.175,-5,-0.1213007566,-0,-0.1213007566,-5,-0.121300891,0,-0.121300891
-5.17,-5,-0.1178350207,-0,-0.1178350207,-5,-0.1178350747,0,-0.1178350747
-5.165,-5,-0.1143692848,-0,-0.1143692848,-5,-0.1143692583,0,-0.1143692583
-5.16,-5,-0.1109035489,-0,-0.1109035489,-5,-0.1109034419,0,-0.1109034419
-5.155,-5,-0.107437813,-0,-0.107437813,-5,-0.1074379608,0,-0.1074379608
-5.15,-5,-0.1039720771,-0,-0.1039720771,-5,-0.1039721444,0,-0.1039721444
-5.145,-5,-0.1005063412,-0,-0.1005063412,-5,-0.100506328,0,-0.100506328
-5.14,-5,-0.09704060528,-0,-0.09704060528,-5,-0.09704051167,0,-0.09704051167
-5.135,-5,-0.09357486938,-0,-0.09357486938,-5,-0.09357503057,0,-0.09357503057
-5.13,-5,-0.09010913347,-0,-0.09010913347,-5,-0.09010921419,0,-0.09010921419
-5.125,-5,-0.08664339757,-0,-0.08664339757,-5,-0.08664339781,0,-0.08664339781
-5.12,-5,-0.08317766167,-0,-0.08317766167,-5,-0.08317758143,0,-0.08317758143
-5.115,-5,-0.07971192576,-0,-0.07971192576,-5,-0.07971176505,0,-0.07971176505
-5.11,-5,-0.07624618986,-0,-0.07624618986,-5,-0.07624628395,0,-0.07624628395
-5.105,-5,-0.07278045396,-0,-0.07278045396,-5,-0.07278046757,0,-0.07278046757
-5.1,-5,-0.06931471806,-0,-0.06931471806,-5,-0.06931465119,0,-0.06931465119
-5.095,-5,-0.06584898215,-0,-0.06584898215,-5,-0.06584883481,0,-0.06584883481
-5.09,-5,-0.06238324625,-0,-0.06238324625,-5,-0.06238335371,0,-0.06238335371
-5.085,-5,-0.05891751035,-0,-0.05891751035,-5,-0.05891753733,0,-0.05891753733
-5.08,-5,-0.05545177444,-0,-0.05545177444,-5,-0.05545172095,0,-0.05545172095
-5.075,-5,-0.05198603854,-0,-0.05198603854,-5,-0.0519859083,0,-0.0519859083
-5.07,-5,-0.04852030264,-0,-0.04852030264,-5,-0.04852042347,0,-0.04852042347
-5.065,-5,-0.04505456674,-0,-0.04505456674,-5,-0.04505460709,0,-0.04505460709
-5.06,-5,-0.04158883083,-0,-0.04158883083,-5,-0.04158879071,0,-0.04158879071
-5.055,-5,-0.03812309493,-0,-0.03812309493,-5,-0.03812297434,0,-0.03812297434
-5.05,-5,-0.03465735903,-0,-0.03465735903,-5,-0.03465748951,0,-0.03465748951
-5.045,-5,-0.03119162313,-0,-0.03119162313,-5,-0.03119167686,0,-0.03119167686
-5.04,-5,-0.02772588722,-0,-0.02772588722,-5,-0.02772586048,0,-0.02772586048
-5.035,-5,-0.02426015132,-0,-0.02426015132,-5,-0.02426004596,0,-0.02426004596
-5.03,-5,-0.02079441542,-0,-0.02079441542,-5,-0.02079456113,0,-0.02079456113
-5.025,-5,-0.01732867951,-0,-0.01732867951,-5,-0.01732874475,0,-0.01732874475
-5.02,-5,-0.01386294361,-0,-0.01386294361,-5,-0.01386293024,0,-0.01386293024
-5.015,-5,-0.01039720771,-0,-0.01039720771,-5,-0.01039711479,0,-0.01039711479
-5.01,-5,-0.006931471806,-0,-0.006931471806,-5,-0.006931630429,0,-0.006931630429
-5.005,-5,-0.003465735903,-0,-0.003465735903,-5,-0.003465815214,0,-0.003465815214
-5,-5,-0,-0,-0,-5,0,0,0
-4.995,-5,0.003465735903,-0,0.003465735903,-5,0.003465815214,0,0.003465815214
-4.99,-5,0.006931471806,-0,0.006931471806,-5,0.006931630429,0,0.006931630429
-4.985,-5,0.01039720771,-0,0.01039720771,-5,0.01039711479,0,0.01039711479
-4.98,-5,0.01386294361,-0,0.01386294361,-5,0.01386293024,0,0.01386293024
-4.975,-5,0.01732867951,-0,0.01732867951,-5,0.01732874475,0,0.01732874475
-4.97,-5,0.02079441542,-0,0.02079441542,-5,0.02079456113,0,0.02079456113
-4.965,-5,0.02426015132,-0,0.02426015132,-5,0.02426004596,0,0.02426004596
-4.96,-5,0.02772588722,-0,0.02772588722,-5,0.02772586048,0,0.02772586048
-4.955,-5,0.03119162313,-0,0.03119162313,-5,0.03119167686,0,0.03119167686
-4.95,-5,0.03465735903,-0,0.03465735903,-5,0.03465748951,0,0.03465748951
-4.945,-5,0.03812309493,-0,0.03812309493,-5,0.03812297434,0,0.03812297434
-4.94,-5,0.04158883083,-0,0.04158883083,-5,0.04158879071,0,0.04158879071
-4.935,-5,0.04505456674,-0,0.04505456674,-5,0.04505460709,0,0.04505460709
-4.93,-5,0.04852030264,-0,0.04852030264,-5,0.04852042347,0,0.04852042347
-4.925,-5,0.05198603854,-0,0.05198603854,-5,0.0519859083,0,0.0519859083
-4.92,-5,0.05545177444,-0,0.05545177444,-5,0.05545172095,0,0.05545172095
-4.915,-5,0.05891751035,-0,0.05891751035,-5,0.05891753733,0,0.05891753733
-4.91,-5,0.06238324625,-0,0.06238324625,-5,0.06238335371,0,0.06238335371
-4.905,-5,0.06584898215,-0,0.06584898215,-5,0.06584883481,0,0.06584883481
-4.9,-5,0.06931471806,-0,0.06931471806,-5,0.06931465119,0,0.06931465119
-4.895,-5,0.07278045396,-0,0.07278045396,-5,0.07278046757,0,0.07278046757
-4.89,-5,0.07624618986,-0,0.07624618986,-5,0.07624628395,0,0.07624628395
-4.885,-5,0.07971192576,-0,0.07971192576,-5,0.07971176505,0,0.07971176505
-4.88,-5,0.08317766167,-0,0.08317766167,-5,0.08317758143,0,0.08317758143
-4.875,-5,0.08664339757,-0,0.08664339757,-5,0.08664339781,0,0.08664339781
-4.87,-5,0.09010913347,-0,0.09010913347,-5,0.09010921419,0,0.09010921419
-4.865,-5,0.09357486938,-0,0.09357486938,-5,0.09357503057,0,0.09357503057
-4.86,-5,0.09704060528,-0,0.09704060528,-5,0.09704051167,0,0.09704051167
-4.855,-5,0.1005063412,-0,0.1005063412,-5,0.100506328,0,0.100506328
-4.85,-5,0.1039720771,-0,0.1039720771,-5,0.1039721444,0,0.1039721444
-4.845,-5,0.107437813,-0,0.107437813,-5,0.1074379608,0,0.1074379608
-4.84,-5,0.1109035489,-0,0.1109035489,-5,0.1109034419,0,0.1109034419
-4.835,-5,0.1143692848,-0,0.1143692848,-5,0.1143692583,0,0.1143692583
-4.83,-5,0.1178350207,-0,0.1178350207,-5,0.1178350747,0,0.1178350747
-4.825,-5,0.1213007566,-0,0.1213007566,-5,0.121300891,0,0.121300891
-4.82,-5,0.1247664925,-0,0.1247664925,-5,0.1247663721,0,0.1247663721
-4.815,-5,0.1282322284,-0,0.1282322284,-5,0.128232196,0,0.128232196
-4.81,-5,0.1316979643,-0,0.1316979643,-5,0.1316979975,0,0.1316979975
-4.805,-5,0.1351637002,-0,0.1351637002,-5,0.1351638138,0,0.1351638138
-4.8,-5,0.1386294361,-0,0.1386294361,-5,0.1386293024,0,0.1386293024
-4.795,-5,0.142095172,-0,0.142095172,-5,0.1420951188,0,0.1420951188
-4.79,-5,0.1455609079,-0,0.1455609079,-5,0.1455609351,0,0.1455609351
-4.785,-5,0.1490266438,-0,0.1490266438,-5,0.1490267515,0,0.1490267515
-4.78,-5,0.1524923797,-0,0.1524923797,-5,0.1524922401,0,0.1524922401
-4.775,-5,0.1559581156,-0,0.1559581156,-5,0.1559580564,0,0.1559580564
-4.77,-5,0.1594238515,-0,0.1594238515,-5,0.1594238579,0,0.1594238579
-4.765,-5,0.1628895874,-0,0.1628895874,-5,0.1628896743,0,0.1628896743
-4.76,-5,0.1663553233,-0,0.1663553233,-5,0.1663551629,0,0.1663551629
-4.755,-5,0.1698210592,-0,0.1698210592,-5,0.1698209792,0,0.1698209792
-4.75,-5,0.1732867951,-0,0.1732867951,-5,0.1732867956,0,0.1732867956
-4.745,-5,0.176752531,-0,0.176752531,-5,0.176752612,0,0.176752612
-4.74,-5,0.1802182669,-0,0.1802182669,-5,0.1802184284,0,0.1802184284
-4.735,-5,0.1836840028,-0,0.1836840028,-5,0.1836839169,0,0.1836839169
-4.73,-5,0.1871497388,-0,0.1871497388,-5,0.1871497333,0,0.1871497333
-4.725,-5,0.1906154747,-0,0.1906154747,-5,0.1906155348,0,0.1906155348
-4.72,-5,0.1940812106,-0,0.1940812106,-5,0.1940813512,0,0.1940813512
-4.715,-5,0.1975469465,-0,0.1975469465,-5,0.1975468397,0,0.1975468397
-4.71,-5,0.2010126824,-0,0.2010126824,-5,0.2010126561,0,0.2010126561
-4.705,-5,0.2044784183,-0,0.2044784183,-5,0.2044784725,0,0.2044784725
-4.7,-5,0.2079441542,-0,0.2079441542,-5,0.2079442888,0,0.2079442888
-4.695,-5,0.2114098901,-0,0.2114098901,-5,0.2114097774,0,0.2114097774
-4.69,-5,0.214875626,-0,0.214875626,-5,0.2148755938,0,0.2148755938
-4.685,-5,0.2183413619,-0,0.2183413619,-5,0.2183413953,0,0.2183413953
-4.68,-5,0.2218070978,-0,0.2218070978,-5,0.2218072116,0,0.2218072116
-4.675,-5,0.2252728337,-0,0.2252728337,-5,0.2252727002,0,0.2252727002
-4.67,-5,0.2287385696,-0,0.2287385696,-5,0.2287385166,0,0.2287385166
-4.665,-5,0.2322043055,-0,0.2322043055,-5,0.2322043329,0,0.2322043329
-4.66,-5,0.2356700414,-0,0.2356700414,-5,0.2356701493,0,0.2356701493
-4.655,-5,0.2391357773,-0,0.2391357773,-5,0.2391356379,0,0.2391356379
-4.65,-5,0.2426015132,-0,0.2426015132,-5,0.2426014543,0,0.2426014543
-4.645,-5,0.2460672491,-0,0.2460672491,-5,0.2460672557,0,0.2460672557
-4.64,-5,0.249532985,-0,0.249532985,-5,0.2495330721,0,0.2495330721
-4.635,-5,0.2529987209,-0,0.2529987209,-5,0.2529985607,0,0.2529985607
-4.63,-5,0.2564644568,-0,0.2564644568,-5,0.2564643919,0,0.2564643919
-4.625,-5,0.2599301927,-0,0.2599301927,-5,0.2599301934,0,0.2599301934
-4.62,-5,0.2633959286,-0,0.2633959286,-5,0.2633959949,0,0.2633959949
-4.615,-5,0.2668616645,-0,0.2668616645,-5,0.2668618262,0,0.2668618262
-4.61,-5,0.2703274004,-0,0.2703274004,-5,0.2703272998,0,0.2703272998
-4.605,-5,0.2737931363,-0,0.2737931363,-5,0.2737931311,0,0.2737931311
-4.6,-5,0.2772588722,-0,0.2772588722,-5,0.2772589326,0,0.2772589326
-4.595,-5,0.2807246081,-0,0.2807246081,-5,0.2807247639,0,0.2807247639
-4.59,-5,0.284190344,-0,0.284190344,-5,0.2841902375,0,0.2841902375
-4.585,-5,0.2876560799,-0,0.2876560799,-5,0.2876560688,0,0.2876560688
-4.58,-5,0.2911218158,-0,0.2911218158,-5,0.2911218703,0,0.2911218703
-4.575,-5,0.2945875517,-0,0.2945875517,-5,0.2945876718,0,0.2945876718
-4.57,-5,0.2980532876,-0,0.2980532876,-5,0.2980531752,0,0.2980531752
-4.565,-5,0.3015190235,-0,0.3015190235,-5,0.3015189767,0,0.3015189767
-4.56,-5,0.3049847594,-0,0.3049847594,-5,0.304984808,0,0.304984808
-4.555,-5,0.3084504953,-0,0.3084504953,-5,0.3084506094,0,0.3084506094
-4.55,-5,0.3119162313,-0,0.3119162313,-5,0.3119161129,0,0.3119161129
-4.545,-5,0.3153819672,-0,0.3153819672,-5,0.3153819144,0,0.3153819144
-4.54,-5,0.3188477031,-0,0.3188477031,-5,0.3188477159,0,0.3188477159
-4.535,-5,0.322313439,-0,0.322313439,-5,0.3223135471,0,0.3223135471
-4.53,-5,0.3257791749,-0,0.3257791749,-5,0.3257790208,0,0.3257790208
-4.525,-5,0.3292449108,-0,0.3292449108,-5,0.3292448521,0,0.3292448521
-4.52,-5,0.3327106467,-0,0.3327106467,-5,0.3327106535,0,0.3327106535
-4.515,-5,0.3361763826,-0,0.3361763826,-5,0.3361764848,0,0.3361764848
-4.51,-5,0.3396421185,-0,0.3396421185,-5,0.3396419585,0,0.3396419585
-4.505,-5,0.3431078544,-0,0.3431078544,-5,0.3431077898,0,0.3431077898
-4.5,-4,-0.3465735903,-0,-0.3465735903,-4,-0.3465735912,0,-0.3465735912
-4.495,-4,-0.3431078544,-0,-0.3431078544,-4,-0.3431077898,0,-0.3431077898
-4.49,-4,-0.3396421185,-0,-0.3396421185,-4,-0.3396419585,0,-0.3396419585
-4.485,-4,-0.3361763826,-0,-0.3361763826,-4,-0.3361764848,0,-0.3361764848
-4.48,-4,-0.3327106467,-0,-0.3327106467,-4,-0.3327106535,0,-0.3327106535
-4.475,-4,-0.3292449108,-0,-0.3292449108,-4,-0.3292448521,0,-0.3292448521
-4.47,-4,-0.3257791749,-0,-0.3257791749,-4,-0.3257790208,0,-0.3257790208
-4.465,-4,-0.322313439,-0,-0.322313439,-4,-0.3223135471,0,-0.3223135471
-4.46,-4,-0.3188477031,-0,-0.3188477031,-4,-0.3188477159,0,-0.3188477159
-4.455,-4,-0.3153819672,-0,-0.3153819672,-4,-0.3153819144,0,-0.3153819144
-4.45,-4,-0.3119162313,-0,-0.3119162313,-4,-0.3119161129,0,-0.3119161129
-4.445,-4,-0.3084504953,-0,-0.3084504953,-4,-0.3084506094,0,-0.3084506094
-4.44,-4,-0.3049847594,-0,-0.3049847594,-4,-0.304984808,0,-0.304984808
-4.435,-4,-0.3015190235,-0,-0.3015190235,-4,-0.3015189767,0,-0.3015189767
-4.43,-4,-0.2980532876,-0,-0.2980532876,-4,-0.2980531752,0,-0.2980531752
-4.425,-4,-0.2945875517,-0,-0.2945875517,-4,-0.2945876718,0,-0.2945876718
-4.42,-4,-0.2911218158,-0,-0.2911218158,-4,-0.2911218703,0,-0.2911218703
-4.415,-4,-0.2876560799,-0,-0.2876560799,-4,-0.2876560688,0,-0.2876560688
-4.41,-4,-0.284190344,-0,-0.284190344,-4,-0.2841902375,0,-0.2841902375
-4.405,-4,-0.2807246081,-0,-0.2807246081,-4,-0.2807247639,0,-0.2807247639
-4.4,-4,-0.2772588722,-0,-0.2772588722,-4,-0.2772589326,0,-0.2772589326
-4.395,-4,-0.2737931363,-0,-0.2737931363,-4,-0.2737931311,0,-0.2737931311
-4.39,-4,-0.2703274004,-0,-0.2703274004,-4,-0.2703272998,0,-0.2703272998
-4.385,-4,-0.2668616645,-0,-0.2668616645,-4,-0.2668618262,0,-0.2668618262
-4.38,-4,-0.2633959286,-0,-0.2633959286,-4,-0.2633959949,0,-0.2633959949
-4.375,-4,-0.2599301927,-0,-0.2599301927,-4,-0.2599301934,0,-0.2599301934
-4.37,-4,-0.2564644568,-0,-0.2564644568,-4,-0.2564643919,0,-0.2564643919
-4.365,-4,-0.2529987209,-0,-0.2529987209,-4,-0.2529985607,0,-0.2529985607
-4.36,-4,-0.249532985,-0,-0.249532985,-4,-0.2495330721,0,-0.2495330721
-4.355,-4,-0.2460672491,-0,-0.2460672491,-4,-0.2460672557,0,-0.2460672557
-4.35,-4,-0.2426015132,-0,-0.2426015132,-4,-0.2426014543,0,-0.2426014543
-4.345,-4,-0.2391357773,-0,-0.2391357773,-4,-0.2391356379,0,-0.2391356379
-4.34,-4,-0.2356700414,-0,-0.2356700414,-4,-0.2356701493,0,-0.2356701493
-4.335,-4,-0.2322043055,-0,-0.2322043055,-4,-0.2322043329,0,-0.2322043329
-4.33,-4,-0.2287385696,-0,-0.2287385696,-4,-0.2287385166,0,-0.2287385166
-4.325,-4,-0.2252728337,-0,-0.2252728337,-4,-0.2252727002,0,-0.2252727002
-4.32,-4,-0.2218070978,-0,-0.2218070978,-4,-0.2218072116,0,-0.2218072116
-4.315,-4,-0.2183413619,-0,-0.2183413619,-4,-0.2183413953,0,-0.2183413953
-4.31,-4,-0.214875626,-0,-0.214875626,-4,-0.2148755938,0,-0.2148755938
-4.305,-4,-0.2114098901,-0,-0.2114098901,-4,-0.2114097774,0,-0.2114097774
-4.3,-4,-0.2079441542,-0,-0.2079441542,-4,-0.2079442888,0,-0.2079442888
-4.295,-4,-0.2044784183,-0,-0.2044784183,-4,-0.2044784725,0,-0.2044784725
-4.29,-4,-0.2010126824,-0,-0.2010126824,-4,-0.2010126561,0,-0.2010126561
-4.285,-4,-0.1975469465,-0,-0.1975469465,-4,-0.1975468397,0,-0.1975468397
-4.28,-4,-0.1940812106,-0,-0.1940812106,-4,-0.1940813512,0,-0.1940813512
-4.275,-4,-0.1906154747,-0,-0.1906154747,-4,-0.1906155348,0,-0.1906155348
-4.27,-4,-0.1871497388,-0,-0.1871497388,-4,-0.1871497333,0,-0.1871497333
-4.265,-4,-0.1836840028,-0,-0.1836840028,-4,-0.1836839169,0,-0.1836839169
-4.26,-4,-0.1802182669,-0,-0.1802182669,-4,-0.1802184284,0,-0.1802184284
-4.255,-4,-0.176752531,-0,-0.176752531,-4,-0.176752612,0,-0.176752612
-4.25,-4,-0.1732867951,-0,-0.1732867951,-4,-0.1732867956,0,-0.1732867956
-4.245,-4,-0.1698210592,-0,-0.1698210592,-4,-0.1698209792,0,-0.1698209792
-4.24,-4,-0.1663553233,-0,-0.1663553233,-4,-0.1663551629,0,-0.1663551629
-4.235,-4,-0.1628895874,-0,-0.1628895874,-4,-0.1628896743,0,-0.1628896743
-4.23,-4,-0.1594238515,-0,-0.1594238515,-4,-0.1594238579,0,-0.1594238579
-4.225,-4,-0.1559581156,-0,-0.1559581156,-4,-0.1559580564,0,-0.1559580564
-4.22,-4,-0.1524923797,-0,-0.1524923797,-4,-0.1524922401,0,-0.1524922401
-4.215,-4,-0.1490266438,-0,-0.1490266438,-4,-0.1490267515,0,-0.1490267515
-4.21,-4,-0.1455609079,-0,-0.1455609079,-4,-0.1455609351,0,-0.1455609351
-4.205,-4,-0.142095172,-0,-0.142095172,-4,-0.1420951188,0,-0.1420951188
-4.2,-4,-0.1386294361,-0,-0.1386294361,-4,-0.1386293024,0,-0.1386293024
-4.195,-4,-0.1351637002,-0,-0.1351637002,-4,-0.1351638138,0,-0.1351638138
-4.19,-4,-0.1316979643,-0,-0.1316979643,-4,-0.1316979975,0,-0.1316979975
-4.185,-4,-0.1282322284,-0,-0.1282322284,-4,-0.128232196,0,-0.128232196
-4.18,-4,-0.1247664925,-0,-0.1247664925,-4,-0.1247663721,0,-0.1247663721
-4.175,-4,-0.1213007566,-0,-0.1213007566,-4,-0.121300891,0,-0.121300891
-4.17,-4,-0.1178350207,-0,-0.1178350207,-4,-0.1178350747,0,-0.1178350747
-4.165,-4,-0.1143692848,-0,-0.1143692848,-4,-0.1143692583,0,-0.1143692583
-4.16,-4,-0.1109035489,-0,-0.1109035489,-4,-0.1109034419,0,-0.1109034419
-4.155,-4,-0.107437813,-0,-0.107437813,-4,-0.1074379608,0,-0.1074379608
-4.15,-4,-0.1039720771,-0,-0.1039720771,-4,-0.1039721444,0,-0.1039721444
-4.145,-4,-0.1005063412,-0,-0.1005063412,-4,-0.100506328,0,-0.100506328
-4.14,-4,-0.09704060528,-0,-0.09704060528,-4,-0.09704051167,0,-0.09704051167
-4.135,-4,-0.09357486938,-0,-0.09357486938,-4,-0.09357503057,0,-0.09357503057
-4.13,-4,-0.09010913347,-0,-0.09010913347,-4,-0.09010921419,0,-0.09010921419
-4.125,-4,-0.08664339757,-0,-0.08664339757,-4,-0.08664339781,0,-0.08664339781
-4.12,-4,-0.08317766167,-0,-0.08317766167,-4,-0.08317758143,0,-0.08317758143
-4.115,-4,-0.07971192576,-0,-0.07971192576,-4,-0.07971176505,0,-0.07971176505
-4.11,-4,-0.07624618986,-0,-0.07624618986,-4,-0.07624628395,0,-0.07624628395
-4.105,-4,-0.07278045396,-0,-0.07278045396,-4,-0.07278046757,0,-0.07278046757
-4.1,-4,-0.06931471806,-0,-0.06931471806,-4,-0.06931465119,0,-0.06931465119
-4.095,-4,-0.06584898215,-0,-0.06584898215,-4,-0.06584883481,0,-0.06584883481
-4.09,-4,-0.06238324625,-0,-0.06238324625,-4,-0.06238335371,0,-0.06238335371
-4.085,-4,-0.05891751035,-0,-0.05891751035,-4,-0.05891753733,0,-0.05891753733
-4.08,-4,-0.05545177444,-0,-0.05545177444,-4,-0.05545172095,0,-0.05545172095
-4.075,-4,-0.05198603854,-0,-0.05198603854,-4,-0.0519859083,0,-0.0519859083
-4.07,-4,-0.04852030264,-0,-0.04852030264,-4,-0.04852042347,0,-0.04852042347
-4.065,-4,-0.04505456674,-0,-0.04505456674,-4,-0.04505460709,0,-0.04505460709
-4.06,-4,-0.04158883083,-0,-0.04158883083,-4,-0.04158879071,0,-0.04158879071
-4.055,-4,-0.03812309493,-0,-0.03812309493,-4,-0.03812297434,0,-0.03812297434
-4.05,-4,-0.03465735903,-0,-0.03465735903,-4,-0.03465748951,0,-0.03465748951
-4.045,-4,-0.03119162313,-0,-0.03119162313,-4,-0.03119167686,0,-0.03119167686
-4.04,-4,-0.02772588722,-0,-0.02772588722,-4,-0.02772586048,0,-0.02772586048
-4.035,-4,-0.02426015132,-0,-0.02426015132,-4,-0.02426004596,0,-0.02426004596
-4.03,-4,-0.02079441542,-0,-0.02079441542,-4,-0.02079456113,0,-0.02079456113
-4.025,-4,-0.01732867951,-0,-0.01732867951,-4,-0.01732874475,0,-0.01732874475
-4.02,-4,-0.01386294361,-0,-0.01386294361,-4,-0.01386293024,0,-0.01386293024
-4.015,-4,-0.01039720771,-0,-0.01039720771,-4,-0.01039711479,0,-0.01039711479
-4.01,-4,-0.006931471806,-0,-0.006931471806,-4,-0.006931630429,0,-0.006931630429
-4.005,-4,-0.003465735903,-0,-0.003465735903,-4,-0.003465815214,0,-0.003465815214
-4,-4,-0,-0,-0,-4,0,0,0
-3.995,-4,0.003465735903,-0,0.003465735903,-4,0.003465815214,0,0.003465815214
-3.99,-4,0.006931471806,-0,0.006931471806,-4,0.006931465119,0,0.006931465119
-3.985,-4,0.01039720771,-0,0.01039720771,-4,0.01039728057,0,0.01039728057
-3.98,-4,0.01386294361,-0,0.01386294361,-4,0.01386293024,0,0.01386293024
-3.975,-4,0.01732867951,-0,0.01732867951,-4,0.01732874475,0,0.01732874475
-3.97,-4,0.02079441542,-0,0.02079441542,-4,0.02079439536,0,0.02079439536
-3.965,-4,0.02426015132,-0,0.02426015132,-4,0.02426021174,0,0.02426021174
-3.96,-4,0.02772588722,-0,0.02772588722,-4,0.02772586048,0,0.02772586048
-3.955,-4,0.03119162313,-0,0.03119162313,-4,0.03119167686,0,0.03119167686
-3.95,-4,0.03465735903,-0,0.03465735903,-4,0.0346573256,0,0.0346573256
-3.945,-4,0.03812309493,-0,0.03812309493,-4,0.03812314197,0,0.03812314197
-3.94,-4,0.04158883083,-0,0.04158883083,-4,0.04158879071,0,0.04158879071
-3.935,-4,0.04505456674,-0,0.04505456674,-4,0.04505460709,0,0.04505460709
-3.93,-4,0.04852030264,-0,0.04852030264,-4,0.04852025583,0,0.04852025583
-3.925,-4,0.05198603854,-0,0.05198603854,-4,0.05198607221,0,0.05198607221
-3.92,-4,0.05545177444,-0,0.05545177444,-4,0.05545172095,0,0.05545172095
-3.915,-4,0.05891751035,-0,0.05891751035,-4,0.05891753733,0,0.05891753733
-3.91,-4,0.06238324625,-0,0.06238324625,-4,0.06238318607,0,0.06238318607
-3.905,-4,0.06584898215,-0,0.06584898215,-4,0.06584899873,0,0.06584899873
-3.9,-4,0.06931471806,-0,0.06931471806,-4,0.06931465119,0,0.06931465119
-3.895,-4,0.07278045396,-0,0.07278045396,-4,0.07278046757,0,0.07278046757
-3.89,-4,0.07624618986,-0,0.07624618986,-4,0.07624612004,0,0.07624612004
-3.885,-4,0.07971192576,-0,0.07971192576,-4,0.07971192896,0,0.07971192896
-3.88,-4,0.08317766167,-0,0.08317766167,-4,0.08317758143,0,0.08317758143
-3.875,-4,0.08664339757,-0,0.08664339757,-4,0.08664339781,0,0.08664339781
-3.87,-4,0.09010913347,-0,0.09010913347,-4,0.09010921419,0,0.09010921419
-3.865,-4,0.09357486938,-0,0.09357486938,-4,0.09357486665,0,0.09357486665
-3.86,-4,0.09704060528,-0,0.09704060528,-4,0.09704067558,0,0.09704067558
-3.855,-4,0.1005063412,-0,0.1005063412,-4,0.100506328,0,0.100506328
-3.85,-4,0.1039720771,-0,0.1039720771,-4,0.1039721444,0,0.1039721444
-3.845,-4,0.107437813,-0,0.107437813,-4,0.1074377969,0,0.1074377969
-3.84,-4,0.1109035489,-0,0.1109035489,-4,0.1109036058,0,0.1109036058
-3.835,-4,0.1143692848,-0,0.1143692848,-4,0.1143692583,0,0.1143692583
-3.83,-4,0.1178350207,-0,0.1178350207,-4,0.1178350747,0,0.1178350747
-3.825,-4,0.1213007566,-0,0.1213007566,-4,0.1213007271,0,0.1213007271
-3.82,-4,0.1247664925,-0,0.1247664925,-4,0.1247665361,0,0.1247665361
-3.815,-4,0.1282322284,-0,0.1282322284,-4,0.128232196,0,0.128232196
-3.81,-4,0.1316979643,-0,0.1316979643,-4,0.1316979975,0,0.1316979975
-3.805,-4,0.1351637002,-0,0.1351637002,-4,0.1351636499,0,0.1351636499
-3.8,-4,0.1386294361,-0,0.1386294361,-4,0.1386294663,0,0.1386294663
-3.795,-4,0.142095172,-0,0.142095172,-4,0.1420951188,0,0.1420951188
-3.79,-4,0.1455609079,-0,0.1455609079,-4,0.1455609351,0,0.1455609351
-3.785,-4,0.1490266438,-0,0.1490266438,-4,0.1490265876,0,0.1490265876
-3.78,-4,0.1524923797,-0,0.1524923797,-4,0.152492404,0,0.152492404
-3.775,-4,0.1559581156,-0,0.1559581156,-4,0.1559580564,0,0.1559580564
-3.77,-4,0.1594238515,-0,0.1594238515,-4,0.1594238579,0,0.1594238579
-3.765,-4,0.1628895874,-0,0.1628895874,-4,0.1628895104,0,0.1628895104
-3.76,-4,0.1663553233,-0,0.1663553233,-4,0.1663553268,0,0.1663553268
-3.755,-4,0.1698210592,-0,0.1698210592,-4,0.1698209792,0,0.1698209792
-3.75,-4,0.1732867951,-0,0.1732867951,-4,0.1732867956,0,0.1732867956
-3.745,-3.5,-0.1698210592,-0,-0.1698210592,-3.5,-0.1698209792,0,-0.1698209792
-3.74,-3.5,-0.1663553233,-0,-0.1663553233,-3.5,-0.1663553268,0,-0.1663553268
-3.735,-3.5,-0.1628895874,-0,-0.1628895874,-3.5,-0.1628895104,0,-0.1628895104
-3.73,-3.5,-0.1594238515,-0,-0.1594238515,-3.5,-0.1594238579,0,-0.1594238579
-3.725,-3.5,-0.1559581156,-0,-0.1559581156,-3.5,-0.1559580564,0,-0.1559580564
-3.72,-3.5,-0.1524923797,-0,-0.1524923797,-3.5,-0.152492404,0,-0.152492404
-3.715,-3.5,-0.1490266438,-0,-0.1490266438,-3.5,-0.1490265876,0,-0.1490265876
-3.71,-3.5,-0.1455609079,-0,-0.1455609079,-3.5,-0.1455609351,0,-0.1455609351
-3.705,-3.5,-0.142095172,-0,-0.142095172,-3.5,-0.1420951188,0,-0.1420951188
-3.7,-3.5,-0.1386294361,-0,-0.1386294361,-3.5,-0.1386294663,0,-0.1386294663
-3.695,-3.5,-0.1351637002,-0,-0.1351637002,-3.5,-0.1351636499,0,-0.1351636499
-3.69,-3.5,-0.1316979643,-0,-0.1316979643,-3.5,-0.1316979975,0,-0.1316979975
-3.685,-3.5,-0.1282322284,-0,-0.1282322284,-3.5,-0.128232196,0,-0.128232196
-3.68,-3.5,-0.1247664925,-0,-0.1247664925,-3.5,-0.1247665361,0,-0.1247665361
-3.675,-3.5,-0.1213007566,-0,-0.1213007566,-3.5,-0.1213007271,0,-0.1213007271
-3.67,-3.5,-0.1178350207,-0,-0.1178350207,-3.5,-0.1178350747,0,-0.1178350747
-3.665,-3.5,-0.1143692848,-0,-0.1143692848,-3.5,-0.1143692583,0,-0.1143692583
-3.66,-3.5,-0.1109035489,-0,-0.1109035489,-3.5,-0.1109036058,0,-0.1109036058
-3.655,-3.5,-0.107437813,-0,-0.107437813,-3.5,-0.1074377969,0,-0.1074377969
-3.65,-3.5,-0.1039720771,-0,-0.1039720771,-3.5,-0.1039721444,0,-0.1039721444
-3.645,-3.5,-0.1005063412,-0,-0.1005063412,-3.5,-0.100506328,0,-0.100506328
-3.64,-3.5,-0.09704060528,-0,-0.09704060528,-3.5,-0.09704067558,0,-0.09704067558
-3.635,-3.5,-0.09357486938,-0,-0.09357486938,-3.5,-0.09357486665,0,-0.09357486665
-3.63,-3.5,-0.09010913347,-0,-0.09010913347,-3.5,-0.09010921419,0,-0.09010921419
-3.625,-3.5,-0.08664339757,-0,-0.08664339757,-3.5,-0.08664339781,0,-0.08664339781
-3.62,-3.5,-0.08317766167,-0,-0.08317766167,-3.5,-0.08317758143,0,-0.08317758143
-3.615,-3.5,-0.07971192576,-0,-0.07971192576,-3.5,-0.07971192896,0,-0.07971192896
-3.61,-3.5,-0.07624618986,-0,-0.07624618986,-3.5,-0.07624612004,0,-0.07624612004
-3.605,-3.5,-0.07278045396,-0,-0.07278045396,-3.5,-0.07278046757,0,-0.07278046757
-3.6,-3.5,-0.06931471806,-0,-0.06931471806,-3.5,-0.06931465119,0,-0.06931465119
-3.595,-3.5,-0.06584898215,-0,-0.06584898215,-3.5,-0.06584899873,0,-0.06584899873
-3.59,-3.5,-0.06238324625,-0,-0.06238324625,-3.5,-0.06238318607,0,-0.06238318607
-3.585,-3.5,-0.05891751035,-0,-0.05891751035,-3.5,-0.05891753733,0,-0.05891753733
-3.58,-3.5,-0.05545177444,-0,-0.05545177444,-3.5,-0.05545172095,0,-0.05545172095
-3.575,-3.5,-0.05198603854,-0,-0.05198603854,-3.5,-0.05198607221,0,-0.05198607221
-3.57,-3.5,-0.04852030264,-0,-0.04852030264,-3.5,-0.04852025583,0,-0.04852025583
-3.565,-3.5,-0.04505456674,-0,-0.04505456674,-3.5,-0.04505460709,0,-0.04505460709
-3.56,-3.5,-0.04158883083,-0,-0.04158883083,-3.5,-0.04158879071,0,-0.04158879071
-3.555,-3.5,-0.03812309493,-0,-0.03812309493,-3.5,-0.03812314197,0,-0.03812314197
-3.55,-3.5,-0.03465735903,-0,-0.03465735903,-3.5,-0.0346573256,0,-0.0346573256
-3.545,-3.5,-0.03119162313,-0,-0.03119162313,-3.5,-0.03119167686,0,-0.03119167686
-3.54,-3.5,-0.02772588722,-0,-0.02772588722,-3.5,-0.02772586048,0,-0.02772586048
-3.535,-3.5,-0.02426015132,-0,-0.02426015132,-3.5,-0.02426021174,0,-0.02426021174
-3.53,-3.5,-0.02079441542,-0,-0.02079441542,-3.5,-0.02079439536,0,-0.02079439536
-3.525,-3.5,-0.01732867951,-0,-0.01732867951,-3.5,-0.01732874475,0,-0.01732874475
-3.52,-3.5,-0.01386294361,-0,-0.01386294361,-3.5,-0.01386293024,0,-0.01386293024
-3.515,-3.5,-0.01039720771,-0,-0.01039720771,-3.5,-0.01039728057,0,-0.01039728057
-3.51,-3.5,-0.006931471806,-0,-0.006931471806,-3.5,-0.006931465119,0,-0.006931465119
-3.505,-3.5,-0.003465735903,-0,-0.003465735903,-3.5,-0.003465815214,0,-0.003465815214
-3.5,-3.5,-0,-0,-0,-3.5,0,0,0
-3.495,-3.5,0.003465735903,-0,0.003465735903,-3.5,0.003465815214,0,0.003465815214
-3.49,-3.5,0.006931471806,-0,0.006931471806,-3.5,0.006931465119,0,0.006931465119
-3.485,-3.5,0.01039720771,-0,0.01039720771,-3.5,0.01039728057,0,0.01039728057
-3.48,-3.5,0.01386294361,-0,0.01386294361,-3.5,0.01386293024,0,0.01386293024
-3.475,-3.5,0.01732867951,-0,0.01732867951,-3.5,0.01732874475,0,0.01732874475
-3.47,-3.5,0.02079441542,-0,0.02079441542,-3.5,0.02079439536,0,0.02079439536
-3.465,-3.5,0.02426015132,-0,0.02426015132,-3.5,0.02426021174,0,0.02426021174
-3.46,-3.5,0.02772588722,-0,0.02772588722,-3.5,0.02772586048,0,0.02772586048
-3.455,-3.5,0.03119162313,-0,0.03119162313,-3.5,0.03119167686,0,0.03119167686
-3.45,-3.5,0.03465735903,-0,0.03465735903,-3.5,0.0346573256,0,0.0346573256
-3.445,-3.5,0.03812309493,-0,0.03812309493,-3.5,0.03812314197,0,0.03812314197
-3.44,-3.5,0.04158883083,-0,0.04158883083,-3.5,0.04158879071,0,0.04158879071
-3.435,-3.5,0.04505456674,-0,0.04505456674,-3.5,0.04505460709,0,0.04505460709
-3.43,-3.5,0.04852030264,-0,0.04852030264,-3.5,0.04852025583,0,0.04852025583
-3.425,-3.5,0.05198603854,-0,0.05198603854,-3.5,0.05198607221,0,0.05198607221
-3.42,-3.5,0.05545177444,-0,0.05545177444,-3.5,0.05545172095,0,0.05545172095
-3.415,-3.5,0.05891751035,-0,0.05891751035,-3.5,0.05891753733,0,0.05891753733
-3.41,-3.5,0.06238324625,-0,0.06238324625,-3.5,0.06238318607,0,0.06238318607
-3.405,-3.5,0.06584898215,-0,0.06584898215,-3.5,0.06584899873,0,0.06584899873
-3.4,-3.5,0.06931471806,-0,0.06931471806,-3.5,0.06931465119,0,0.06931465119
-3.395,-3.5,0.07278045396,-0,0.07278045396,-3.5,0.07278046757,0,0.07278046757
-3.39,-3.5,0.07624618986,-0,0.07624618986,-3.5,0.07624612004,0,0.07624612004
-3.385,-3.5,0.07971192576,-0,0.07971192576,-3.5,0.07971192896,0,0.07971192896
-3.38,-3.5,0.08317766167,-0,0.08317766167,-3.5,0.08317758143,0,0.08317758143
-3.375,-3.5,0.08664339757,-0,0.08664339757,-3.5,0.08664339781,0,0.08664339781
-3.37,-3.5,0.09010913347,-0,0.09010913347,-3.5,0.09010921419,0,0.09010921419
-3.365,-3.5,0.09357486938,-0,0.09357486938,-3.5,0.09357486665,0,0.09357486665
-3.36,-3.5,0.09704060528,-0,0.09704060528,-3.5,0.09704067558,0,0.09704067558
-3.355,-3.5,0.1005063412,-0,0.1005063412,-3.5,0.100506328,0,0.100506328
-3.35,-3.5,0.1039720771,-0,0.1039720771,-3.5,0.1039721444,0,0.1039721444
-3.345,-3.5,0.107437813,-0,0.107437813,-3.5,0.1074377969,0,0.1074377969
-3.34,-3.5,0.1109035489,-0,0.1109035489,-3.5,0.1109036058,0,0.1109036058
-3.335,-3.5,0.1143692848,-0,0.1143692848,-3.5,0.1143692583,0,0.1143692583
-3.33,-3.5,0.1178350207,-0,0.1178350207,-3.5,0.1178350747,0,0.1178350747
-3.325,-3.5,0.1213007566,-0,0.1213007566,-3.5,0.1213007271,0,0.1213007271
-3.32,-3.5,0.1247664925,-0,0.1247664925,-3.5,0.1247665361,0,0.1247665361
-3.315,-3.5,0.1282322284,-0,0.1282322284,-3.5,0.128232196,0,0.128232196
-3.31,-3.5,0.1316979643,-0,0.1316979643,-3.5,0.1316979975,0,0.1316979975
-3.305,-3.5,0.1351637002,-0,0.1351637002,-3.5,0.1351636499,0,0.1351636499
-3.3,-3.5,0.1386294361,-0,0.1386294361,-3.5,0.1386294663,0,0.1386294663
-3.295,-3.5,0.142095172,-0,0.142095172,-3.5,0.1420951188,0,0.1420951188
-3.29,-3.5,0.1455609079,-0,0.1455609079,-3.5,0.1455609351,0,0.1455609351
-3.285,-3.5,0.1490266438,-0,0.1490266438,-3.5,0.1490265876,0,0.1490265876
-3.28,-3.5,0.1524923797,-0,0.1524923797,-3.5,0.152492404,0,0.152492404
-3.275,-3.5,0.1559581156,-0,0.1559581156,-3.5,0.1559580564,0,0.1559580564
-3.27,-3.5,0.1594238515,-0,0.1594238515,-3.5,0.1594238579,0,0.1594238579
-3.265,-3.5,0.1628895874,-0,0.1628895874,-3.5,0.1628895104,0,0.1628895104
-3.26,-3.5,0.1663553233,-0,0.1663553233,-3.5,0.1663553268,0,0.1663553268
-3.255,-3.5,0.1698210592,-0,0.1698210592,-3.5,0.1698209792,0,0.1698209792
-3.25,-3,-0.1732867951,-0,-0.1732867951,-3,-0.1732867956,0,-0.1732867956
-3.245,-3,-0.1698210592,-0,-0.1698210592,-3,-0.1698209792,0,-0.1698209792
-3.24,-3,-0.1663553233,-0,-0.1663553233,-3,-0.1663553268,0,-0.1663553268
-3.235,-3,-0.1628895874,-0,-0.1628895874,-3,-0.1628895104,0,-0.1628895104
-3.23,-3,-0.1594238515,-0,-0.1594238515,-3,-0.1594238579,0,-0.1594238579
-3.225,-3,-0.1559581156,-0,-0.1559581156,-3,-0.1559580564,0,-0.1559580564
-3.22,-3,-0.1524923797,-0,-0.1524923797,-3,-0.152492404,0,-0.152492404
-3.215,-3,-0.1490266438,-0,-0.1490266438,-3,-0.1490265876,0,-0.1490265876
-3.21,-3,-0.1455609079,-0,-0.1455609079,-3,-0.1455609351,0,-0.1455609351
-3.205,-3,-0.142095172,-0,-0.142095172,-3,-0.1420951188,0,-0.1420951188
-3.2,-3,-0.1386294361,-0,-0.1386294361,-3,-0.1386294663,0,-0.1386294663
-3.195,-3,-0.1351637002,-0,-0.1351637002,-3,-0.1351636499,0,-0.1351636499
-3.19,-3,-0.1316979643,-0,-0.1316979643,-3,-0.1316979975,0,-0.1316979975
-3.185,-3,-0.1282322284,-0,-0.1282322284,-3,-0.128232196,0,-0.128232196
-3.18,-3,-0.1247664925,-0,-0.1247664925,-3,-0.1247665361,0,-0.1247665361
-3.175,-3,-0.1213007566,-0,-0.1213007566,-3,-0.1213007271,0,-0.1213007271
-3.17,-3,-0.1178350207,-0,-0.1178350207,-3,-0.1178350747,0,-0.1178350747
-3.165,-3,-0.1143692848,-0,-0.1143692848,-3,-0.1143692583,0,-0.1143692583
-3.16,-3,-0.1109035489,-0,-0.1109035489,-3,-0.1109036058,0,-0.1109036058
-3.155,-3,-0.107437813,-0,-0.107437813,-3,-0.1074377969,0,-0.1074377969
-3.15,-3,-0.1039720771,-0,-0.1039720771,-3,-0.1039721444,0,-0.1039721444
-3.145,-3,-0.1005063412,-0,-0.1005063412,-3,-0.100506328,0,-0.100506328
-3.14,-3,-0.09704060528,-0,-0.09704060528,-3,-0.09704067558,0,-0.09704067558
-3.135,-3,-0.09357486938,-0,-0.09357486938,-3,-0.09357486665,0,-0.09357486665
-3.13,-3,-0.09010913347,-0,-0.09010913347,-3,-0.09010921419,0,-0.09010921419
-3.125,-3,-0.08664339757,-0,-0.08664339757,-3,-0.08664339781,0,-0.08664339781
-3.12,-3,-0.08317766167,-0,-0.08317766167,-3,-0.08317758143,0,-0.08317758143
-3.115,-3,-0.07971192576,-0,-0.07971192576,-3,-0.07971192896,0,-0.07971192896
-3.11,-3,-0.07624618986,-0,-0.07624618986,-3,-0.07624612004,0,-0.07624612004
-3.105,-3,-0.07278045396,-0,-0.07278045396,-3,-0.07278046757,0,-0.07278046757
-3.1,-3,-0.06931471806,-0,-0.06931471806,-3,-0.06931465119,0,-0.06931465119
-3.095,-3,-0.06584898215,-0,-0.06584898215,-3,-0.06584899873,0,-0.06584899873
-3.09,-3,-0.06238324625,-0,-0.06238324625,-3,-0.06238318607,0,-0.06238318607
-3.085,-3,-0.05891751035,-0,-0.05891751035,-3,-0.05891753733,0,-0.05891753733
-3.08,-3,-0.05545177444,-0,-0.05545177444,-3,-0.05545172095,0,-0.05545172095
-3.075,-3,-0.05198603854,-0,-0.05198603854,-3,-0.05198607221,0,-0.05198607221
-3.07,-3,-0.04852030264,-0,-0.04852030264,-3,-0.04852025583,0,-0.04852025583
-3.065,-3,-0.04505456674,-0,-0.04505456674,-3,-0.04505460709,0,-0.04505460709
-3.06,-3,-0.04158883083,-0,-0.04158883083,-3,-0.04158879071,0,-0.04158879071
-3.055,-3,-0.03812309493,-0,-0.03812309493,-3,-0.03812314197,0,-0.03812314197
-3.05,-3,-0.03465735903,-0,-0.03465735903,-3,-0.0346573256,0,-0.0346573256
-3.045,-3,-0.03119162313,-0,-0.03119162313,-3,-0.03119167686,0,-0.03119167686
-3.04,-3,-0.02772588722,-0,-0.02772588722,-3,-0.02772586048,0,-0.02772586048
-3.035,-3,-0.02426015132,-0,-0.02426015132,-3,-0.02426021174,0,-0.02426021174
-3.03,-3,-0.02079441542,-0,-0.02079441542,-3,-0.02079439536,0,-0.02079439536
-3.025,-3,-0.01732867951,-0,-0.01732867951,-3,-0.01732874475,0,-0.01732874475
-3.02,-3,-0.01386294361,-0,-0.01386294361,-3,-0.01386293024,0,-0.01386293024
-3.015,-3,-0.01039720771,-0,-0.01039720771,-3,-0.01039728057,0,-0.01039728057
-3.01,-3,-0.006931471806,-0,-0.006931471806,-3,-0.006931465119,0,-0.006931465119
-3.005,-3,-0.003465735903,-0,-0.003465735903,-3,-0.003465815214,0,-0.003465815214
-3,-3,-0,-0,-0,-3,0,0,0
-2.995,-3,0.003465735903,-0,0.003465735903,-3,0.003465815214,0,0.003465815214
-2.99,-3,0.006931471806,-0,0.006931471806,-3,0.006931465119,0,0.006931465119
-2.985,-3,0.01039720771,-0,0.01039720771,-3,0.01039728057,0,0.01039728057
-2.98,-3,0.01386294361,-0,0.01386294361,-3,0.01386293024,0,0.01386293024
-2.975,-3,0.01732867951,-0,0.01732867951,-3,0.01732874475,0,0.01732874475
-2.97,-3,0.02079441542,-0,0.02079441542,-3,0.02079439536,0,0.02079439536
-2.965,-3,0.02426015132,-0,0.02426015132,-3,0.02426021174,0,0.02426021174
-2.96,-3,0.02772588722,-0,0.02772588722,-3,0.02772586048,0,0.02772586048
-2.955,-3,0.03119162313,-0,0.03119162313,-3,0.03119167686,0,0.03119167686
-2.95,-3,0.03465735903,-0,0.03465735903,-3,0.0346573256,0,0.0346573256
-2.945,-3,0.03812309493,-0,0.03812309493,-3,0.03812314197,0,0.03812314197
-2.94,-3,0.04158883083,-0,0.04158883083,-3,0.04158879071,0,0.04158879071
-2.935,-3,0.04505456674,-0,0.04505456674,-3,0.04505460709,0,0.04505460709
-2.93,-3,0.04852030264,-0,0.04852030264,-3,0.04852025583,0,0.04852025583
-2.925,-3,0.05198603854,-0,0.05198603854,-3,0.05198607221,0,0.05198607221
-2.92,-3,0.05545177444,-0,0.05545177444,-3,0.05545172095,0,0.05545172095
-2.915,-3,0.05891751035,-0,0.05891751035,-3,0.05891753733,0,0.05891753733
-2.91,-3,0.06238324625,-0,0.06238324625,-3,0.06238318607,0,0.06238318607
-2.905,-3,0.06584898215,-0,0.06584898215,-3,0.06584899873,0,0.06584899873
-2.9,-3,0.06931471806,-0,0.06931471806,-3,0.06931465119,0,0.06931465119
-2.895,-3,0.07278045396,-0,0.07278045396,-3,0.07278046757,0,0.07278046757
-2.89,-3,0.07624618986,-0,0.07624618986,-3,0.07624612004,0,0.07624612004
-2.885,-3,0.07971192576,-0,0.07971192576,-3,0.07971192896,0,0.07971192896
-2.88,-3,0.08317766167,-0,0.08317766167,-3,0.08317758143,0,0.08317758143
-2.875,-3,0.08664339757,-0,0.08664339757,-3,0.08664339781,0,0.08664339781
-2.87,-3,0.09010913347,-0,0.09010913347,-3,0.09010921419,0,0.09010921419
-2.865,-3,0.09357486938,-0,0.09357486938,-3,0.09357486665,0,0.09357486665
-2.86,-3,0.09704060528,-0,0.09704060528,-3,0.09704067558,0,0.09704067558
-2.855,-3,0.1005063412,-0,0.1005063412,-3,0.100506328,0,0.100506328
-2.85,-3,0.1039720771,-0,0.1039720771,-3,0.1039721444,0,0.1039721444
-2.845,-3,0.107437813,-0,0.107437813,-3,0.1074377969,0,0.1074377969
-2.84,-3,0.1109035489,-0,0.1109035489,-3,0.1109036058,0,0.1109036058
-2.835,-3,0.1143692848,-0,0.1143692848,-3,0.1143692583,0,0.1143692583
-2.83,-3,0.1178350207,-0,0.1178350207,-3,0.1178350747,0,0.1178350747
-2.825,-3,0.1213007566,-0,0.1213007566,-3,0.1213007271,0,0.1213007271
-2.82,-3,0.1247664925,-0,0.1247664925,-3,0.1247665361,0,0.1247665361
-2.815,-3,0.1282322284,-0,0.1282322284,-3,0.128232196,0,0.128232196
-2.81,-3,0.1316979643,-0,0.1316979643,-3,0.1316979975,0,0.1316979975
-2.805,-3,0.1351637002,-0,0.1351637002,-3,0.1351636499,0,0.1351636499
-2.8,-3,0.1386294361,-0,0.1386294361,-3,0.1386294663,0,0.1386294663
-2.795,-3,0.142095172,-0,0.142095172,-3,0.1420951188,0,0.1420951188
-2.79,-3,0.1455609079,-0,0.1455609079,-3,0.1455609351,0,0.1455609351
-2.785,-3,0.1490266438,-0,0.1490266438,-3,0.1490265876,0,0.1490265876
-2.78,-3,0.1524923797,-0,0.1524923797,-3,0.152492404,0,0.152492404
-2.775,-3,0.1559581156,-0,0.1559581156,-3,0.1559580564,0,0.1559580564
-2.77,-3,0.1594238515,-0,0.1594238515,-3,0.1594238579,0,0.1594238579
-2.765,-3,0.1628895874,-0,0.1628895874,-3,0.1628895104,0,0.1628895104
-2.76,-3,0.1663553233,-0,0.1663553233,-3,0.1663553268,0,0.1663553268
-2.755,-3,0.1698210592,-0,0.1698210592,-3,0.1698209792,0,0.1698209792
-2.75,-3,0.1732867951,-0,0.1732867951,-3,0.1732867956,0,0.1732867956
-2.745,-2.5,-0.1698210592,-0,-0.1698210592,-2.5,-0.1698209792,0,-0.1698209792
-2.74,-2.5,-0.1663553233,-0,-0.1663553233,-2.5,-0.1663553268,0,-0.1663553268
-2.735,-2.5,-0.1628895874,-0,-0.1628895874,-2.5,-0.1628895104,0,-0.1628895104
-2.73,-2.5,-0.1594238515,-0,-0.1594238515,-2.5,-0.1594238579,0,-0.1594238579
-2.725,-2.5,-0.1559581156,-0,-0.1559581156,-2.5,-0.1559580564,0,-0.1559580564
-2.72,-2.5,-0.1524923797,-0,-0.1524923797,-2.5,-0.152492404,0,-0.152492404
-2.715,-2.5,-0.1490266438,-0,-0.1490266438,-2.5,-0.1490265876,0,-0.1490265876
-2.71,-2.5,-0.1455609079,-0,-0.1455609079,-2.5,-0.1455609351,0,-0.1455609351
-2.705,-2.5,-0.142095172,-0,-0.142095172,-2.5,-0.1420951188,0,-0.1420951188
-2.7,-2.5,-0.1386294361,-0,-0.1386294361,-2.5,-0.1386294663,0,-0.1386294663
-2.695,-2.5,-0.1351637002,-0,-0.1351637002,-2.5,-0.1351636499,0,-0.1351636499
-2.69,-2.5,-0.1316979643,-0,-0.1316979643,-2.5,-0.1316979975,0,-0.1316979975
-2.685,-2.5,-0.1282322284,-0,-0.1282322284,-2.5,-0.128232196,0,-0.128232196
-2.68,-2.5,-0.1247664925,-0,-0.1247664925,-2.5,-0.1247665361,0,-0.1247665361
-2.675,-2.5,-0.1213007566,-0,-0.1213007566,-2.5,-0.1213007271,0,-0.1213007271
-2.67,-2.5,-0.1178350207,-0,-0.1178350207,-2.5,-0.1178350747,0,-0.1178350747
-2.665,-2.5,-0.1143692848,-0,-0.1143692848,-2.5,-0.1143692583,0,-0.1143692583
-2.66,-2.5,-0.1109035489,-0,-0.1109035489,-2.5,-0.1109036058,0,-0.1109036058
-2.655,-2.5,-0.107437813,-0,-0.107437813,-2.5,-0.1074377969,0,-0.1074377969
-2.65,-2.5,-0.1039720771,-0,-0.1039720771,-2.5,-0.1039721444,0,-0.1039721444
-2.645,-2.5,-0.1005063412,-0,-0.1005063412,-2.5,-0.100506328,0,-0.100506328
-2.64,-2.5,-0.09704060528,-0,-0.09704060528,-2.5,-0.09704067558,0,-0.09704067558
-2.635,-2.5,-0.09357486938,-0,-0.09357486938,-2.5,-0.09357486665,0,-0.09357486665
-2.63,-2.5,-0.09010913347,-0,-0.09010913347,-2.5,-0.09010921419,0,-0.09010921419
-2.625,-2.5,-0.08664339757,-0,-0.08664339757,-2.5,-0.08664339781,0,-0.08664339781
-2.62,-2.5,-0.08317766167,-0,-0.08317766167,-2.5,-0.08317758143,0,-0.08317758143
-2.615,-2.5,-0.07971192576,-0,-0.07971192576,-2.5,-0.07971192896,0,-0.07971192896
-2.61,-2.5,-0.07624618986,-0,-0.07624618986,-2.5,-0.07624612004,0,-0.07624612004
-2.605,-2.5,-0.07278045396,-0,-0.07278045396,-2.5,-0.07278046757,0,-0.07278046757
-2.6,-2.5,-0.06931471806,-0,-0.06931471806,-2.5,-0.06931465119,0,-0.06931465119
-2.595,-2.5,-0.06584898215,-0,-0.06584898215,-2.5,-0.06584899873,0,-0.06584899873
-2.59,-2.5,-0.06238324625,-0,-0.06238324625,-2.5,-0.06238318607,0,-0.06238318607
-2.585,-2.5,-0.05891751035,-0,-0.05891751035,-2.5,-0.05891753733,0,-0.05891753733
-2.58,-2.5,-0.05545177444,-0,-0.05545177444,-2.5,-0.05545172095,0,-0.05545172095
-2.575,-2.5,-0.05198603854,-0,-0.05198603854,-2.5,-0.05198607221,0,-0.05198607221
-2.57,-2.5,-0.04852030264,-0,-0.04852030264,-2.5,-0.04852025583,0,-0.04852025583
-2.565,-2.5,-0.04505456674,-0,-0.04505456674,-2.5,-0.04505460709,0,-0.04505460709
-2.56,-2.5,-0.04158883083,-0,-0.04158883083,-2.5,-0.04158879071,0,-0.04158879071
-2.555,-2.5,-0.03812309493,-0,-0.03812309493,-2.5,-0.03812314197,0,-0.03812314197
-2.55,-2.5,-0.03465735903,-0,-0.03465735903,-2.5,-0.0346573256,0,-0.0346573256
-2.545,-2.5,-0.03119162313,-0,-0.03119162313,-2.5,-0.03119167686,0,-0.03119167686
-2.54,-2.5,-0.02772588722,-0,-0.02772588722,-2.5,-0.02772586048,0,-0.02772586048
-2.535,-2.5,-0.02426015132,-0,-0.02426015132,-2.5,-0.02426021174,0,-0.02426021174
-2.53,-2.5,-0.02079441542,-0,-0.02079441542,-2.5,-0.02079439536,0,-0.02079439536
-2.525,-2.5,-0.01732867951,-0,-0.01732867951,-2.5,-0.01732874475,0,-0.01732874475
-2.52,-2.5,-0.01386294361,-0,-0.01386294361,-2.5,-0.01386293024,0,-0.01386293024
-2.515,-2.5,-0.01039720771,-0,-0.01039720771,-2.5,-0.01039728057,0,-0.01039728057
-2.51,-2.5,-0.006931471806,-0,-0.006931471806,-2.5,-0.006931465119,0,-0.006931465119
-2.505,-2.5,-0.003465735903,-0,-0.003465735903,-2.5,-0.003465815214,0,-0.003465815214
-2.5,-2.5,-0,-0,-0,-2.5,0,0,0
-2.495,-2.5,0.003465735903,-0,0.003465735903,-2.5,0.003465815214,0,0.003465815214
-2.49,-2.5,0.006931471806,-0,0.006931471806,-2.5,0.006931465119,0,0.006931465119
-2.485,-2.5,0.01039720771,-0,0.01039720771,-2.5,0.01039728057,0,0.01039728057
-2.48,-2.5,0.01386294361,-0,0.01386294361,-2.5,0.01386293024,0,0.01386293024
-2.475,-2.5,0.01732867951,-0,0.01732867951,-2.5,0.01732874475,0,0.01732874475
-2.47,-2.5,0.02079441542,-0,0.02079441542,-2.5,0.02079439536,0,0.02079439536
-2.465,-2.5,0.02426015132,-0,0.02426015132,-2.5,0.02426021174,0,0.02426021174
-2.46,-2.5,0.02772588722,-0,0.02772588722,-2.5,0.02772586048,0,0.02772586048
-2.455,-2.5,0.03119162313,-0,0.03119162313,-2.5,0.03119167686,0,0.03119167686
-2.45,-2.5,0.03465735903,-0,0.03465735903,-2.5,0.0346573256,0,0.0346573256
-2.445,-2.5,0.03812309493,-0,0.03812309493,-2.5,0.03812314197,0,0.03812314197
-2.44,-2.5,0.04158883083,-0,0.04158883083,-2.5,0.04158879071,0,0.04158879071
-2.435,-2.5,0.04505456674,-0,0.04505456674,-2.5,0.04505460709,0,0.04505460709
-2.43,-2.5,0.04852030264,-0,0.04852030264,-2.5,0.04852025583,0,0.04852025583
-2.425,-2.5,0.05198603854,-0,0.05198603854,-2.5,0.05198607221,0,0.05198607221
-2.42,-2.5,0.05545177444,-0,0.05545177444,-2.5,0.05545172095,0,0.05545172095
-2.415,-2.5,0.05891751035,-0,0.05891751035,-2.5,0.05891753733,0,0.05891753733
-2.41,-2.5,0.06238324625,-0,0.06238324625,-2.5,0.06238318607,0,0.06238318607
-2.405,-2.5,0.06584898215,-0,0.06584898215,-2.5,0.06584899873,0,0.06584899873
-2.4,-2.5,0.06931471806,-0,0.06931471806,-2.5,0.06931465119,0,0.06931465119
-2.395,-2.5,0.07278045396,-0,0.07278045396,-2.5,0.07278046757,0,0.07278046757
-2.39,-2.5,0.07624618986,-0,0.07624618986,-2.5,0.07624612004,0,0.07624612004
-2.385,-2.5,0.07971192576,-0,0.07971192576,-2.5,0.07971192896,0,0.07971192896
-2.38,-2.5,0.08317766167,-0,0.08317766167,-2.5,0.08317758143,0,0.08317758143
-2.375,-2.5,0.08664339757,-0,0.08664339757,-2.5,0.08664339781,0,0.08664339781
-2.37,-2.5,0.09010913347,-0,0.09010913347,-2.5,0.09010921419,0,0.09010921419
-2.365,-2.5,0.09357486938,-0,0.09357486938,-2.5,0.09357486665,0,0.09357486665
-2.36,-2.5,0.09704060528,-0,0.09704060528,-2.5,0.09704067558,0,0.09704067558
-2.355,-2.5,0.1005063412,-0,0.1005063412,-2.5,0.100506328,0,0.100506328
-2.35,-2.5,0.1039720771,-0,0.1039720771,-2.5,0.1039721444,0,0.1039721444
-2.345,-2.5,0.107437813,-0,0.107437813,-2.5,0.1074377969,0,0.1074377969
-2.34,-2.5,0.1109035489,-0,0.1109035489,-2.5,0.1109036058,0,0.1109036058
-2.335,-2.5,0.1143692848,-0,0.1143692848,-2.5,0.1143692583,0,0.1143692583
-2.33,-2.5,0.1178350207,-0,0.1178350207,-2.5,0.1178350747,0,0.1178350747
-2.325,-2.5,0.1213007566,-0,0.1213007566,-2.5,0.1213007271,0,0.1213007271
-2.32,-2.5,0.1247664925,-0,0.1247664925,-2.5,0.1247665361,0,0.1247665361
-2.315,-2.5,0.1282322284,-0,0.1282322284,-2.5,0.128232196,0,0.128232196
-2.31,-2.5,0.1316979643,-0,0.1316979643,-2.5,0.1316979975,0,0.1316979975
-2.305,-2.5,0.1351637002,-0,0.1351637002,-2.5,0.1351636499,0,0.1351636499
-2.3,-2.5,0.1386294361,-0,0.1386294361,-2.5,0.1386294663,0,0.1386294663
-2.295,-2.5,0.142095172,-0,0.142095172,-2.5,0.1420951188,0,0.1420951188
-2.29,-2.5,0.1455609079,-0,0.1455609079,-2.5,0.1455609351,0,0.1455609351
-2.285,-2.5,0.1490266438,-0,0.1490266438,-2.5,0.1490265876,0,0.1490265876
-2.28,-2.5,0.1524923797,-0,0.1524923797,-2.5,0.152492404,0,0.152492404
-2.275,-2.5,0.1559581156,-0,0.1559581156,-2.5,0.1559580564,0,0.1559580564
-2.27,-2.5,0.1594238515,-0,0.1594238515,-2.5,0.1594238579,0,0.1594238579
-2.265,-2.5,0.1628895874,-0,0.1628895874,-2.5,0.1628895104,0,0.1628895104
-2.26,-2.5,0.1663553233,-0,0.1663553233,-2.5,0.1663553268,0,0.1663553268
-2.255,-2.5,0.1698210592,-0,0.1698210592,-2.5,0.1698209792,0,0.1698209792
-2.25,-2,-0.1732867951,-0,-0.1732867951,-2,-0.1732867956,0,-0.1732867956
-2.245,-2,-0.1698210592,-0,-0.1698210592,-2,-0.1698209792,0,-0.1698209792
-2.24,-2,-0.1663553233,-0,-0.1663553233,-2,-0.1663553268,0,-0.1663553268
-2.235,-2,-0.1628895874,-0,-0.1628895874,-2,-0.1628895104,0,-0.1628895104
-2.23,-2,-0.1594238515,-0,-0.1594238515,-2,-0.1594238579,0,-0.1594238579
-2.225,-2,-0.1559581156,-0,-0.1559581156,-2,-0.1559580564,0,-0.1559580564
-2.22,-2,-0.1524923797,-0,-0.1524923797,-2,-0.152492404,0,-0.152492404
-2.215,-2,-0.1490266438,-0,-0.1490266438,-2,-0.1490265876,0,-0.1490265876
-2.21,-2,-0.1455609079,-0,-0.1455609079,-2,-0.1455609351,0,-0.1455609351
-2.205,-2,-0.142095172,-0,-0.142095172,-2,-0.1420951188,0,-0.1420951188
-2.2,-2,-0.1386294361,-0,-0.1386294361,-2,-0.1386294663,0,-0.1386294663
-2.195,-2,-0.1351637002,-0,-0.1351637002,-2,-0.1351636499,0,-0.1351636499
-2.19,-2,-0.1316979643,-0,-0.1316979643,-2,-0.1316979975,0,-0.1316979975
-2.185,-2,-0.1282322284,-0,-0.1282322284,-2,-0.128232196,0,-0.128232196
-2.18,-2,-0.1247664925,-0,-0.1247664925,-2,-0.1247665361,0,-0.1247665361
-2.175,-2,-0.1213007566,-0,-0.1213007566,-2,-0.1213007271,0,-0.1213007271
-2.17,-2,-0.1178350207,-0,-0.1178350207,-2,-0.1178350747,0,-0.1178350747
-2.165,-2,-0.1143692848,-0,-0.1143692848,-2,-0.1143692583,0,-0.1143692583
-2.16,-2,-0.1109035489,-0,-0.1109035489,-2,-0.1109036058,0,-0.1109036058
-2.155,-2,-0.107437813,-0,-0.107437813,-2,-0.1074377969,0,-0.1074377969
-2.15,-2,-0.1039720771,-0,-0.1039720771,-2,-0.1039721444,0,-0.1039721444
-2.145,-2,-0.1005063412,-0,-0.1005063412,-2,-0.100506328,0,-0.100506328
-2.14,-2,-0.09704060528,-0,-0.09704060528,-2,-0.09704067558,0,-0.09704067558
-2.135,-2,-0.09357486938,-0,-0.09357486938,-2,-0.09357486665,0,-0.09357486665
-2.13,-2,-0.09010913347,-0,-0.09010913347,-2,-0.09010921419,0,-0.09010921419
-2.125,-2,-0.08664339757,-0,-0.08664339757,-2,-0.08664339781,0,-0.08664339781
-2.12,-2,-0.08317766167,-0,-0.08317766167,-2,-0.08317758143,0,-0.08317758143
-2.115,-2,-0.07971192576,-0,-0.07971192576,-2,-0.07971192896,0,-0.07971192896
-2.11,-2,-0.07624618986,-0,-0.07624618986,-2,-0.07624612004,0,-0.07624612004
-2.105,-2,-0.07278045396,-0,-0.07278045396,-2,-0.07278046757,0,-0.07278046757
-2.1,-2,-0.06931471806,-0,-0.06931471806,-2,-0.06931465119,0,-0.06931465119
-2.095,-2,-0.06584898215,-0,-0.06584898215,-2,-0.06584899873,0,-0.06584899873
-2.09,-2,-0.06238324625,-0,-0.06238324625,-2,-0.06238318607,0,-0.06238318607
-2.085,-2,-0.05891751035,-0,-0.05891751035,-2,-0.05891753733,0,-0.05891753733
-2.08,-2,-0.05545177444,-0,-0.05545177444,-2,-0.05545172095,0,-0.05545172095
-2.075,-2,-0.05198603854,-0,-0.05198603854,-2,-0.05198607221,0,-0.05198607221
-2.07,-2,-0.04852030264,-0,-0.04852030264,-2,-0.04852025583,0,-0.04852025583
-2.065,-2,-0.04505456674,-0,-0.04505456674,-2,-0.04505460709,0,-0.04505460709
-2.06,-2,-0.04158883083,-0,-0.04158883083,-2,-0.04158879071,0,-0.04158879071
-2.055,-2,-0.03812309493,-0,-0.03812309493,-2,-0.03812314197,0,-0.03812314197
-2.05,-2,-0.03465735903,-0,-0.03465735903,-2,-0.0346573256,0,-0.0346573256
-2.045,-2,-0.03119162313,-0,-0.03119162313,-2,-0.03119167686,0,-0.03119167686
-2.04,-2,-0.02772588722,-0,-0.02772588722,-2,-0.02772586048,0,-0.02772586048
-2.035,-2,-0.02426015132,-0,-0.02426015132,-2,-0.02426021174,0,-0.02426021174
-2.03,-2,-0.02079441542,-0,-0.02079441542,-2,-0.02079439536,0,-0.02079439536
-2.025,-2,-0.01732867951,-0,-0.01732867951,-2,-0.01732874475,0,-0.01732874475
-2.02,-2,-0.01386294361,-0,-0.01386294361,-2,-0.01386293024,0,-0.01386293024
-2.015,-2,-0.01039720771,-0,-0.01039720771,-2,-0.01039728057,0,-0.01039728057
-2.01,-2,-0.006931471806,-0,-0.006931471806,-2,-0.006931465119,0,-0.006931465119
-2.005,-2,-0.003465735903,-0,-0.003465735903,-2,-0.003465815214,0,-0.003465815214
-2,-2,1.539095919e-16,1.066819997e-16,2.605915915e-16,-2,0,0,0
-1.995,-2,0.003465735903,0.00240226507,0.005868000972,-2,0.00346573256,0,0.00346573256
-1.99,-2,0.006931471806,0.004804530139,0.01173600194,-2,0.006931465119,0,0.006931465119
-1.985,-2,0.01039720771,0.007206795209,0.01760400292,-2,0.01039719768,0,0.01039719768
-1.98,-2,0.01386294361,0.009609060278,0.02347200389,-2,0.01386293024,0,0.01386293024
-1.975,-2,0.01732867951,0.01201132535,0.02934000486,-2,0.0173286628,0,0.0173286628
-1.97,-2,0.02079441542,0.01441359042,0.03520800583,-2,0.02079439536,0,0.02079439536
-1.965,-2,0.02426015132,0.01681585549,0.04107600681,-2,0.02426012792,0,0.02426012792
-1.96,-2,0.02772588722,0.01921812056,0.04694400778,-2,0.02772586048,0,0.02772586048
-1.955,-2,0.03119162313,0.02162038563,0.05281200875,-2,0.03119159304,0,0.03119159304
-1.95,-2,0.03465735903,0.0240226507,0.05868000972,-2,0.0346573256,0,0.0346573256
-1.945,-2,0.03812309493,0.02642491577,0.0645480107,-2,0.03812306002,0,0.03812306002
-1.94,-2,0.04158883083,0.02882718084,0.07041601167,-2,0.04158879071,0,0.04158879071
-1.935,-2,0.04505456674,0.0312294459,0.07628401264,-2,0.04505460709,0,0.04505460709
-1.93,-2,0.04852030264,0.03363171097,0.08215201361,-2,0.04852033779,0,0.04852033779
-1.925,-2,0.05198603854,0.03603397604,0.08802001459,-2,0.05198607221,0,0.05198607221
-1.92,-2,0.05545177444,0.03843624111,0.09388801556,-2,0.05545180291,0,0.05545180291
-1.915,-2,0.05891751035,0.04083850618,0.09975601653,-2,0.05891753733,0,0.05891753733
-1.91,-2,0.06238324625,0.04324077125,0.1056240175,-2,0.06238326803,0,0.06238326803
-1.905,-2,0.06584898215,0.04564303632,0.1114920185,-2,0.06584899873,0,0.06584899873
-1.9,-2,0.06931471806,0.04804530139,0.1173600194,-2,0.06931473315,0,0.06931473315
-1.895,-2,0.07278045396,0.05044756646,0.1232280204,-2,0.07278046757,0,0.07278046757
-1.89,-2,0.07624618986,0.05284983153,0.1290960214,-2,0.07624620199,0,0.07624620199
-1.885,-2,0.07971192576,0.0552520966,0.1349640224,-2,0.07971192896,0,0.07971192896
-1.88,-2,0.08317766167,0.05765436167,0.1408320233,-2,0.08317766339,0,0.08317766339
-1.875,-1.75,-0.08664339757,-0.06005662674,-0.1467000243,-2,0.08664339781,0,0.08664339781
-1.87,-1.75,-0.08317766167,-0.05765436167,-0.1408320233,-1.75,-0.08317766339,0,-0.08317766339
-1.865,-1.75,-0.07971192576,-0.0552520966,-0.1349640224,-1.75,-0.07971192896,0,-0.07971192896
-1.86,-1.75,-0.07624618986,-0.05284983153,-0.1290960214,-1.75,-0.07624620199,0,-0.07624620199
-1.855,-1.75,-0.07278045396,-0.05044756646,-0.1232280204,-1.75,-0.07278046757,0,-0.07278046757
-1.85,-1.75,-0.06931471806,-0.04804530139,-0.1173600194,-1.75,-0.06931473315,0,-0.06931473315
-1.845,-1.75,-0.06584898215,-0.04564303632,-0.1114920185,-1.75,-0.06584899873,0,-0.06584899873
-1.84,-1.75,-0.06238324625,-0.04324077125,-0.1056240175,-1.75,-0.06238326803,0,-0.06238326803
-1.835,-1.75,-0.05891751035,-0.04083850618,-0.09975601653,-1.75,-0.05891753733,0,-0.05891753733
-1.83,-1.75,-0.05545177444,-0.03843624111,-0.09388801556,-1.75,-0.05545180291,0,-0.05545180291
-1.825,-1.75,-0.05198603854,-0.03603397604,-0.08802001459,-1.75,-0.05198607221,0,-0.05198607221
-1.82,-1.75,-0.04852030264,-0.03363171097,-0.08215201361,-1.75,-0.04852033779,0,-0.04852033779
-1.815,-1.75,-0.04505456674,-0.0312294459,-0.07628401264,-1.75,-0.04505460709,0,-0.04505460709
-1.81,-1.75,-0.04158883083,-0.02882718084,-0.07041601167,-1.75,-0.04158879071,0,-0.04158879071
-1.805,-1.75,-0.03812309493,-0.02642491577,-0.0645480107,-1.75,-0.03812306002,0,-0.03812306002
-1.8,-1.75,-0.03465735903,-0.0240226507,-0.05868000972,-1.75,-0.0346573256,0,-0.0346573256
-1.795,-1.75,-0.03119162313,-0.02162038563,-0.05281200875,-1.75,-0.03119159304,0,-0.03119159304
-1.79,-1.75,-0.02772588722,-0.01921812056,-0.04694400778,-1.75,-0.02772586048,0,-0.02772586048
-1.785,-1.75,-0.02426015132,-0.01681585549,-0.04107600681,-1.75,-0.02426012792,0,-0.02426012792
-1.78,-1.75,-0.02079441542,-0.01441359042,-0.03520800583,-1.75,-0.02079439536,0,-0.02079439536
-1.775,-1.75,-0.01732867951,-0.01201132535,-0.02934000486,-1.75,-0.0173286628,0,-0.0173286628
-1.77,-1.75,-0.01386294361,-0.009609060278,-0.02347200389,-1.75,-0.01386293024,0,-0.01386293024
-1.765,-1.75,-0.01039720771,-0.007206795209,-0.01760400292,-1.75,-0.01039719768,0,-0.01039719768
-1.76,-1.75,-0.006931471806,-0.004804530139,-0.01173600194,-1.75,-0.006931465119,0,-0.006931465119
-1.755,-1.75,-0.003465735903,-0.00240226507,-0.005868000972,-1.75,-0.00346573256,0,-0.00346573256
-1.75,-1.75,1.539095919e-16,1.066819997e-16,2.605915915e-16,-1.75,0,0,0
-1.745,-1.75,0.003465735903,0.00240226507,0.005868000972,-1.75,0.00346573256,0,0.00346573256
-1.74,-1.75,0.006931471806,0.004804530139,0.01173600194,-1.75,0.006931465119,0,0.006931465119
-1.735,-1.75,0.01039720771,0.007206795209,0.01760400292,-1.75,0.01039719768,0,0.01039719768
-1.73,-1.75,0.01386294361,0.009609060278,0.02347200389,-1.75,0.01386293024,0,0.01386293024
-1.725,-1.75,0.01732867951,0.01201132535,0.02934000486,-1.75,0.0173286628,0,0.0173286628
-1.72,-1.75,0.02079441542,0.01441359042,0.03520800583,-1.75,0.02079439536,0,0.02079439536
-1.715,-1.75,0.02426015132,0.01681585549,0.04107600681,-1.75,0.02426012792,0,0.02426012792
-1.71,-1.75,0.02772588722,0.01921812056,0.04694400778,-1.75,0.02772586048,0,0.02772586048
-1.705,-1.75,0.03119162313,0.02162038563,0.05281200875,-1.75,0.03119159304,0,0.03119159304
-1.7,-1.75,0.03465735903,0.0240226507,0.05868000972,-1.75,0.0346573256,0,0.0346573256
-1.695,-1.75,0.03812309493,0.02642491577,0.0645480107,-1.75,0.03812306002,0,0.03812306002
-1.69,-1.75,0.04158883083,0.02882718084,0.07041601167,-1.75,0.04158879071,0,0.04158879071
-1.685,-1.75,0.04505456674,0.0312294459,0.07628401264,-1.75,0.04505460709,0,0.04505460709
-1.68,-1.75,0.04852030264,0.03363171097,0.08215201361,-1.75,0.04852033779,0,0.04852033779
-1.675,-1.75,0.05198603854,0.03603397604,0.08802001459,-1.75,0.05198607221,0,0.05198607221
-1.67,-1.75,0.05545177444,0.03843624111,0.09388801556,-1.75,0.05545180291,0,0.05545180291
-1.665,-1.75,0.05891751035,0.04083850618,0.09975601653,-1.75,0.05891753733,0,0.05891753733
-1.66,-1.75,0.06238324625,0.04324077125,0.1056240175,-1.75,0.06238326803,0,0.06238326803
-1.655,-1.75,0.06584898215,0.04564303632,0.1114920185,-1.75,0.06584899873,0,0.06584899873
-1.65,-1.75,0.06931471806,0.04804530139,0.1173600194,-1.75,0.06931473315,0,0.06931473315
-1.645,-1.75,0.07278045396,0.05044756646,0.1232280204,-1.75,0.07278046757,0,0.07278046757
-1.64,-1.75,0.07624618986,0.05284983153,0.1290960214,-1.75,0.07624620199,0,0.07624620199
-1.635,-1.75,0.07971192576,0.0552520966,0.1349640224,-1.75,0.07971192896,0,0.07971192896
-1.63,-1.75,0.08317766167,0.05765436167,0.1408320233,-1.75,0.08317766339,0,0.08317766339
-1.625,-1.5,-0.08664339757,-0.06005662674,-0.1467000243,-1.5,-0.08664339781,0,-0.08664339781
-1.62,-1.5,-0.08317766167,-0.05765436167,-0.1408320233,-1.5,-0.08317766339,0,-0.08317766339
-1.615,-1.5,-0.07971192576,-0.0552520966,-0.1349640224,-1.5,-0.07971192896,0,-0.07971192896
-1.61,-1.5,-0.07624618986,-0.05284983153,-0.1290960214,-1.5,-0.07624620199,0,-0.07624620199
-1.605,-1.5,-0.07278045396,-0.05044756646,-0.1232280204,-1.5,-0.07278046757,0,-0.07278046757
-1.6,-1.5,-0.06931471806,-0.04804530139,-0.1173600194,-1.5,-0.06931473315,0,-0.06931473315
-1.595,-1.5,-0.06584898215,-0.04564303632,-0.1114920185,-1.5,-0.06584899873,0,-0.06584899873
-1.59,-1.5,-0.06238324625,-0.04324077125,-0.1056240175,-1.5,-0.06238326803,0,-0.06238326803
-1.585,-1.5,-0.05891751035,-0.04083850618,-0.09975601653,-1.5,-0.05891753733,0,-0.05891753733
-1.58,-1.5,-0.05545177444,-0.03843624111,-0.09388801556,-1.5,-0.05545180291,0,-0.05545180291
-1.575,-1.5,-0.05198603854,-0.03603397604,-0.08802001459,-1.5,-0.05198607221,0,-0.05198607221
-1.57,-1.5,-0.04852030264,-0.03363171097,-0.08215201361,-1.5,-0.04852033779,0,-0.04852033779
-1.565,-1.5,-0.04505456674,-0.0312294459,-0.07628401264,-1.5,-0.04505460709,0,-0.04505460709
-1.56,-1.5,-0.04158883083,-0.02882718084,-0.07041601167,-1.5,-0.04158879071,0,-0.04158879071
-1.555,-1.5,-0.03812309493,-0.02642491577,-0.0645480107,-1.5,-0.03812306002,0,-0.03812306002
-1.55,-1.5,-0.03465735903,-0.0240226507,-0.05868000972,-1.5,-0.0346573256,0,-0.0346573256
-1.545,-1.5,-0.03119162313,-0.02162038563,-0.05281200875,-1.5,-0.03119159304,0,-0.03119159304
-1.54,-1.5,-0.02772588722,-0.01921812056,-0.04694400778,-1.5,-0.02772586048,0,-0.02772586048
-1.535,-1.5,-0.02426015132,-0.01681585549,-0.04107600681,-1.5,-0.02426012792,0,-0.02426012792
-1.53,-1.5,-0.02079441542,-0.01441359042,-0.03520800583,-1.5,-0.02079439536,0,-0.02079439536
-1.525,-1.5,-0.01732867951,-0.01201132535,-0.02934000486,-1.5,-0.0173286628,0,-0.0173286628
-1.52,-1.5,-0.01386294361,-0.009609060278,-0.02347200389,-1.5,-0.01386293024,0,-0.01386293024
-1.515,-1.5,-0.01039720771,-0.007206795209,-0.01760400292,-1.5,-0.01039719768,0,-0.01039719768
-1.51,-1.5,-0.006931471806,-0.004804530139,-0.01173600194,-1.5,-0.006931465119,0,-0.006931465119
-1.505,-1.5,-0.003465735903,-0.00240226507,-0.005868000972,-1.5,-0.00346573256,0,-0.00346573256
-1.5,-1.5,1.539095919e-16,1.066819997e-16,2.605915915e-16,-1.5,0,0,0
-1.495,-1.5,0.003465735903,0.00240226507,0.005868000972,-1.5,0.00346573256,0,0.00346573256
-1.49,-1.5,0.006931471806,0.004804530139,0.01173600194,-1.5,0.006931465119,0,0.006931465119
-1.485,-1.5,0.01039720771,0.007206795209,0.01760400292,-1.5,0.01039719768,0,0.01039719768
-1.48,-1.5,0.01386294361,0.009609060278,0.02347200389,-1.5,0.01386293024,0,0.01386293024
-1.475,-1.5,0.01732867951,0.01201132535,0.02934000486,-1.5,0.0173286628,0,0.0173286628
-1.47,-1.5,0.02079441542,0.01441359042,0.03520800583,-1.5,0.02079439536,0,0.02079439536
-1.465,-1.5,0.02426015132,0.01681585549,0.04107600681,-1.5,0.02426012792,0,0.02426012792
-1.46,-1.5,0.02772588722,0.01921812056,0.04694400778,-1.5,0.02772586048,0,0.02772586048
-1.455,-1.5,0.03119162313,0.02162038563,0.05281200875,-1.5,0.03119159304,0,0.03119159304
-1.45,-1.5,0.03465735903,0.0240226507,0.05868000972,-1.5,0.0346573256,0,0.0346573256
-1.445,-1.5,0.03812309493,0.02642491577,0.0645480107,-1.5,0.03812306002,0,0.03812306002
-1.44,-1.5,0.04158883083,0.02882718084,0.07041601167,-1.5,0.04158879071,0,0.04158879071
-1.435,-1.5,0.04505456674,0.0312294459,0.07628401264,-1.5,0.04505460709,0,0.04505460709
-1.43,-1.5,0.04852030264,0.03363171097,0.08215201361,-1.5,0.04852033779,0,0.04852033779
-1.425,-1.5,0.05198603854,0.03603397604,0.08802001459,-1.5,0.05198607221,0,0.05198607221
-1.42,-1.5,0.05545177444,0.03843624111,0.09388801556,-1.5,0.05545180291,0,0.05545180291
-1.415,-1.5,0.05891751035,0.04083850618,0.09975601653,-1.5,0.05891753733,0,0.05891753733
-1.41,-1.5,0.06238324625,0.04324077125,0.1056240175,-1.5,0.06238326803,0,0.06238326803
-1.405,-1.5,0.06584898215,0.04564303632,0.1114920185,-1.5,0.06584899873,0,0.06584899873
-1.4,-1.5,0.06931471806,0.04804530139,0.1173600194,-1.5,0.06931473315,0,0.06931473315
-1.395,-1.5,0.07278045396,0.05044756646,0.1232280204,-1.5,0.07278046757,0,0.07278046757
-1.39,-1.5,0.07624618986,0.05284983153,0.1290960214,-1.5,0.07624620199,0,0.07624620199
-1.385,-1.5,0.07971192576,0.0552520966,0.1349640224,-1.5,0.07971192896,0,0.07971192896
-1.38,-1.5,0.08317766167,0.05765436167,0.1408320233,-1.5,0.08317766339,0,0.08317766339
-1.375,-1.25,-0.08664339757,-0.06005662674,-0.1467000243,-1.5,0.08664339781,0,0.08664339781
-1.37,-1.25,-0.08317766167,-0.05765436167,-0.1408320233,-1.25,-0.08317766339,0,-0.08317766339
-1.365,-1.25,-0.07971192576,-0.0552520966,-0.1349640224,-1.25,-0.07971192896,0,-0.07971192896
-1.36,-1.25,-0.07624618986,-0.05284983153,-0.1290960214,-1.25,-0.07624620199,0,-0.07624620199
-1.355,-1.25,-0.07278045396,-0.05044756646,-0.1232280204,-1.25,-0.07278046757,0,-0.07278046757
-1.35,-1.25,-0.06931471806,-0.04804530139,-0.1173600194,-1.25,-0.06931473315,0,-0.06931473315
-1.345,-1.25,-0.06584898215,-0.04564303632,-0.1114920185,-1.25,-0.06584899873,0,-0.06584899873
-1.34,-1.25,-0.06238324625,-0.04324077125,-0.1056240175,-1.25,-0.06238326803,0,-0.06238326803
-1.335,-1.25,-0.05891751035,-0.04083850618,-0.09975601653,-1.25,-0.05891753733,0,-0.05891753733
-1.33,-1.25,-0.05545177444,-0.03843624111,-0.09388801556,-1.25,-0.05545180291,0,-0.05545180291
-1.325,-1.25,-0.05198603854,-0.03603397604,-0.08802001459,-1.25,-0.05198607221,0,-0.05198607221
-1.32,-1.25,-0.04852030264,-0.03363171097,-0.08215201361,-1.25,-0.04852033779,0,-0.04852033779
-1.315,-1.25,-0.04505456674,-0.0312294459,-0.07628401264,-1.25,-0.04505460709,0,-0.04505460709
-1.31,-1.25,-0.04158883083,-0.02882718084,-0.07041601167,-1.25,-0.04158879071,0,-0.04158879071
-1.305,-1.25,-0.03812309493,-0.02642491577,-0.0645480107,-1.25,-0.03812306002,0,-0.03812306002
-1.3,-1.25,-0.03465735903,-0.0240226507,-0.05868000972,-1.25,-0.0346573256,0,-0.0346573256
-1.295,-1.25,-0.03119162313,-0.02162038563,-0.05281200875,-1.25,-0.03119159304,0,-0.03119159304
-1.29,-1.25,-0.02772588722,-0.01921812056,-0.04694400778,-1.25,-0.02772586048,0,-0.02772586048
-1.285,-1.25,-0.02426015132,-0.01681585549,-0.04107600681,-1.25,-0.02426012792,0,-0.02426012792
-1.28,-1.25,-0.02079441542,-0.01441359042,-0.03520800583,-1.25,-0.02079439536,0,-0.02079439536
-1.275,-1.25,-0.01732867951,-0.01201132535,-0.02934000486,-1.25,-0.0173286628,0,-0.0173286628
-1.27,-1.25,-0.01386294361,-0.009609060278,-0.02347200389,-1.25,-0.01386293024,0,-0.01386293024
-1.265,-1.25,-0.01039720771,-0.007206795209,-0.01760400292,-1.25,-0.01039719768,0,-0.01039719768
-1.26,-1.25,-0.006931471806,-0.004804530139,-0.01173600194,-1.25,-0.006931465119,0,-0.006931465119
-1.255,-1.25,-0.003465735903,-0.00240226507,-0.005868000972,-1.25,-0.00346573256,0,-0.00346573256
-1.25,-1.25,1.539095919e-16,1.066819997e-16,2.605915915e-16,-1.25,0,0,0
-1.245,-1.25,0.003465735903,0.00240226507,0.005868000972,-1.25,0.00346573256,0,0.00346573256
-1.24,-1.25,0.006931471806,0.004804530139,0.01173600194,-1.25,0.006931465119,0,0.006931465119
-1.235,-1.25,0.01039720771,0.007206795209,0.01760400292,-1.25,0.01039719768,0,0.01039719768
-1.23,-1.25,0.01386294361,0.009609060278,0.02347200389,-1.25,0.01386293024,0,0.01386293024
-1.225,-1.25,0.01732867951,0.01201132535,0.02934000486,-1.25,0.0173286628,0,0.0173286628
-1.22,-1.25,0.02079441542,0.01441359042,0.03520800583,-1.25,0.02079439536,0,0.02079439536
-1.215,-1.25,0.02426015132,0.01681585549,0.04107600681,-1.25,0.02426012792,0,0.02426012792
-1.21,-1.25,0.02772588722,0.01921812056,0.04694400778,-1.25,0.02772586048,0,0.02772586048
-1.205,-1.25,0.03119162313,0.02162038563,0.05281200875,-1.25,0.03119159304,0,0.03119159304
-1.2,-1.25,0.03465735903,0.0240226507,0.05868000972,-1.25,0.0346573256,0,0.0346573256
-1.195,-1.25,0.03812309493,0.02642491577,0.0645480107,-1.25,0.03812306002,0,0.03812306002
-1.19,-1.25,0.04158883083,0.02882718084,0.07041601167,-1.25,0.04158879071,0,0.04158879071
-1.185,-1.25,0.04505456674,0.0312294459,0.07628401264,-1.25,0.04505460709,0,0.04505460709
-1.18,-1.25,0.04852030264,0.03363171097,0.08215201361,-1.25,0.04852033779,0,0.04852033779
-1.175,-1.25,0.05198603854,0.03603397604,0.08802001459,-1.25,0.05198607221,0,0.05198607221
-1.17,-1.25,0.05545177444,0.03843624111,0.09388801556,-1.25,0.05545180291,0,0.05545180291
-1.165,-1.25,0.05891751035,0.04083850618,0.09975601653,-1.25,0.05891753733,0,0.05891753733
-1.16,-1.25,0.06238324625,0.04324077125,0.1056240175,-1.25,0.06238326803,0,0.06238326803
-1.155,-1.25,0.06584898215,0.04564303632,0.1114920185,-1.25,0.06584899873,0,0.06584899873
-1.15,-1.25,0.06931471806,0.04804530139,0.1173600194,-1.25,0.06931473315,0,0.06931473315
-1.145,-1.25,0.07278045396,0.05044756646,0.1232280204,-1.25,0.07278046757,0,0.07278046757
-1.14,-1.25,0.07624618986,0.05284983153,0.1290960214,-1.25,0.07624620199,0,0.07624620199
-1.135,-1.25,0.07971192576,0.0552520966,0.1349640224,-1.25,0.07971192896,0,0.07971192896
-1.13,-1.25,0.08317766167,0.05765436167,0.1408320233,-1.25,0.08317766339,0,0.08317766339
-1.125,-1,-0.08664339757,-0.06005662674,-0.1467000243,-1,-0.08664339781,0,-0.08664339781
-1.12,-1,-0.08317766167,-0.05765436167,-0.1408320233,-1,-0.08317766339,0,-0.08317766339
-1.115,-1,-0.07971192576,-0.0552520966,-0.1349640224,-1,-0.07971192896,0,-0.07971192896
-1.11,-1,-0.07624618986,-0.05284983153,-0.1290960214,-1,-0.07624620199,0,-0.07624620199
-1.105,-1,-0.07278045396,-0.05044756646,-0.1232280204,-1,-0.07278046757,0,-0.07278046757
-1.1,-1,-0.06931471806,-0.04804530139,-0.1173600194,-1,-0.06931473315,0,-0.06931473315
-1.095,-1,-0.06584898215,-0.04564303632,-0.1114920185,-1,-0.06584899873,0,-0.06584899873
-1.09,-1,-0.06238324625,-0.04324077125,-0.1056240175,-1,-0.06238326803,0,-0.06238326803
-1.085,-1,-0.05891751035,-0.04083850618,-0.09975601653,-1,-0.05891753733,0,-0.05891753733
-1.08,-1,-0.05545177444,-0.03843624111,-0.09388801556,-1,-0.05545180291,0,-0.05545180291
-1.075,-1,-0.05198603854,-0.03603397604,-0.08802001459,-1,-0.05198607221,0,-0.05198607221
-1.07,-1,-0.04852030264,-0.03363171097,-0.08215201361,-1,-0.04852033779,0,-0.04852033779
-1.065,-1,-0.04505456674,-0.0312294459,-0.07628401264,-1,-0.04505460709,0,-0.04505460709
-1.06,-1,-0.04158883083,-0.02882718084,-0.07041601167,-1,-0.04158879071,0,-0.04158879071
-1.055,-1,-0.03812309493,-0.02642491577,-0.0645480107,-1,-0.03812306002,0,-0.03812306002
-1.05,-1,-0.03465735903,-0.0240226507,-0.05868000972,-1,-0.0346573256,0,-0.0346573256
-1.045,-1,-0.03119162313,-0.02162038563,-0.05281200875,-1,-0.03119159304,0,-0.03119159304
-1.04,-1,-0.02772588722,-0.01921812056,-0.04694400778,-1,-0.02772586048,0,-0.02772586048
-1.035,-1,-0.02426015132,-0.01681585549,-0.04107600681,-1,-0.02426012792,0,-0.02426012792
-1.03,-1,-0.02079441542,-0.01441359042,-0.03520800583,-1,-0.02079439536,0,-0.02079439536
-1.025,-1,-0.01732867951,-0.01201132535,-0.02934000486,-1,-0.0173286628,0,-0.0173286628
-1.02,-1,-0.01386294361,-0.009609060278,-0.02347200389,-1,-0.01386293024,0,-0.01386293024
-1.015,-1,-0.01039720771,-0.007206795209,-0.01760400292,-1,-0.01039719768,0,-0.01039719768
-1.01,-1,-0.006931471806,-0.004804530139,-0.01173600194,-1,-0.006931465119,0,-0.006931465119
-1.005,-1,-0.003465735903,-0.00240226507,-0.005868000972,-1,-0.00346573256,0,-0.00346573256
-1,-1,1.539095919e-16,2.133639993e-16,3.672735912e-16,-1,0,0,0
-0.995,-1,0.003465735903,0.004804530139,0.008270266042,-1,0.00346573256,0.004804525524,0.008270258084
-0.99,-1,0.006931471806,0.009609060278,0.01654053208,-1,0.006931465119,0.009609051049,0.01654051617
-0.985,-1,0.01039720771,0.01441359042,0.02481079813,-1,0.01039719768,0.01441357657,0.02481077425
-0.98,-1,0.01386294361,0.01921812056,0.03308106417,-1,0.01386293024,0.0192181021,0.03308103234
-0.975,-1,0.01732867951,0.0240226507,0.04135133021,-1,0.0173286628,0.02402262762,0.04135129042
-0.97,-1,0.02079441542,0.02882718084,0.04962159625,-1,0.02079439536,0.02882715315,0.0496215485
-0.965,-1,0.02426015132,0.03363171097,0.05789186229,-1,0.0242601689,0.03363173455,0.05789190345
-0.96,-1,0.02772588722,0.03843624111,0.06616212834,-1,0.02772590145,0.03843626007,0.06616216153
-0.955,-1,0.03119162313,0.04324077125,0.07443239438,-1,0.03119163401,0.0432407856,0.07443241961
-0.95,-1,0.03465735903,0.04804530139,0.08270266042,-1,0.03465736657,0.04804531112,0.0827026777
-0.945,-1,0.03812309493,0.05284983153,0.09097292646,-1,0.038123101,0.05284984037,0.09097294137
-0.94,-1,0.04158883083,0.05765436167,0.0992431925,-1,0.04158883169,0.05765436217,0.09924319386
-0.935,-1,0.04505456674,0.06245889181,0.1075134585,-1,0.04505456612,0.06245889142,0.1075134575
-0.93,-1,0.04852030264,0.06726342195,0.1157837246,-1,0.04852029681,0.06726341695,0.1157837138
-0.925,-1,0.05198603854,0.07206795209,0.1240539906,-1,0.05198603123,0.07206793875,0.12405397
-0.92,-1,0.05545177444,0.07687248223,0.1323242567,-1,0.05545176193,0.07687246799,0.1323242299
-0.915,-1,0.05891751035,0.08167701237,0.1405945227,-1,0.05891749635,0.08167698979,0.1405944861
-0.91,-1,0.06238324625,0.08648154251,0.1488647888,-1,0.06238322705,0.08648151904,0.1488647461
-0.905,-1,0.06584898215,0.09128607264,0.1571350548,-1,0.06584899873,0.091286093,0.1571350917
-0.9,-1,0.06931471806,0.09609060278,0.1654053208,-1,0.06931473315,0.09609062225,0.1654053554
-0.895,-1,0.07278045396,0.1008951329,0.1736755869,-1,0.07278046757,0.1008951515,0.1736756191
-0.89,-1,0.07624618986,0.1056996631,0.1819458529,-1,0.07624620199,0.1056996807,0.1819458827
-0.885,-1,0.07971192576,0.1105041932,0.190216119,-1,0.07971192896,0.1105041951,0.1902161241
-0.88,-1,0.08317766167,0.1153087233,0.198486385,-1,0.08317766339,0.1153087243,0.1984863877
-0.875,-0.75,-0.08664339757,-0.1201132535,-0.206756651,-1,0.08664339781,0.1201132536,0.2067566514
-0.87,-0.75,-0.08317766167,-0.1153087233,-0.198486385,-0.75,-0.08317766339,-0.1153087243,-0.1984863877
-0.865,-0.75,-0.07971192576,-0.1105041932,-0.190216119,-0.75,-0.07971192896,-0.1105041951,-0.1902161241
-0.86,-0.75,-0.07624618986,-0.1056996631,-0.1819458529,-0.75,-0.07624620199,-0.1056996807,-0.1819458827
-0.855,-0.75,-0.07278045396,-0.1008951329,-0.1736755869,-0.75,-0.07278046757,-0.1008951515,-0.1736756191
-0.85,-0.75,-0.06931471806,-0.09609060278,-0.1654053208,-0.75,-0.06931473315,-0.09609062225,-0.1654053554
-0.845,-0.75,-0.06584898215,-0.09128607264,-0.1571350548,-0.75,-0.06584899873,-0.091286093,-0.1571350917
-0.84,-0.75,-0.06238324625,-0.08648154251,-0.1488647888,-0.75,-0.06238322705,-0.08648151904,-0.1488647461
-0.835,-0.75,-0.05891751035,-0.08167701237,-0.1405945227,-0.75,-0.05891749635,-0.08167698979,-0.1405944861
-0.83,-0.75,-0.05545177444,-0.07687248223,-0.1323242567,-0.75,-0.05545176193,-0.07687246799,-0.1323242299
-0.825,-0.75,-0.05198603854,-0.07206795209,-0.1240539906,-0.75,-0.05198603123,-0.07206793875,-0.12405397
-0.82,-0.75,-0.04852030264,-0.06726342195,-0.1157837246,-0.75,-0.04852029681,-0.06726341695,-0.1157837138
-0.815,-0.75,-0.04505456674,-0.06245889181,-0.1075134585,-0.75,-0.04505456612,-0.06245889142,-0.1075134575
-0.81,-0.75,-0.04158883083,-0.05765436167,-0.0992431925,-0.75,-0.04158883169,-0.05765436217,-0.09924319386
-0.805,-0.75,-0.03812309493,-0.05284983153,-0.09097292646,-0.75,-0.038123101,-0.05284984037,-0.09097294137
-0.8,-0.75,-0.03465735903,-0.04804530139,-0.08270266042,-0.75,-0.03465736657,-0.04804531112,-0.0827026777
-0.795,-0.75,-0.03119162313,-0.04324077125,-0.07443239438,-0.75,-0.03119163401,-0.0432407856,-0.07443241961
-0.79,-0.75,-0.02772588722,-0.03843624111,-0.06616212834,-0.75,-0.02772590145,-0.03843626007,-0.06616216153
-0.785,-0.75,-0.02426015132,-0.03363171097,-0.05789186229,-0.75,-0.0242601689,-0.03363173455,-0.05789190345
-0.78,-0.75,-0.02079441542,-0.02882718084,-0.04962159625,-0.75,-0.02079439536,-0.02882715315,-0.0496215485
-0.775,-0.75,-0.01732867951,-0.0240226507,-0.04135133021,-0.75,-0.0173286628,-0.02402262762,-0.04135129042
-0.77,-0.75,-0.01386294361,-0.01921812056,-0.03308106417,-0.75,-0.01386293024,-0.0192181021,-0.03308103234
-0.765,-0.75,-0.01039720771,-0.01441359042,-0.02481079813,-0.75,-0.01039719768,-0.01441357657,-0.02481077425
-0.76,-0.75,-0.006931471806,-0.009609060278,-0.01654053208,-0.75,-0.006931465119,-0.009609051049,-0.01654051617
-0.755,-0.75,-0.003465735903,-0.004804530139,-0.008270266042,-0.75,-0.00346573256,-0.004804525524,-0.008270258084
-0.75,-0.75,1.539095919e-16,2.133639993e-16,3.672735912e-16,-0.75,0,0,0
-0.745,-0.75,0.003465735903,0.004804530139,0.008270266042,-0.75,0.00346573256,0.004804525524,0.008270258084
-0.74,-0.75,0.006931471806,0.009609060278,0.01654053208,-0.75,0.006931465119,0.009609051049,0.01654051617
-0.735,-0.75,0.01039720771,0.01441359042,0.02481079813,-0.75,0.01039719768,0.01441357657,0.02481077425
-0.73,-0.75,0.01386294361,0.01921812056,0.03308106417,-0.75,0.01386293024,0.0192181021,0.03308103234
-0.725,-0.75,0.01732867951,0.0240226507,0.04135133021,-0.75,0.0173286628,0.02402262762,0.04135129042
-0.72,-0.75,0.02079441542,0.02882718084,0.04962159625,-0.75,0.02079439536,0.02882715315,0.0496215485
-0.715,-0.75,0.02426015132,0.03363171097,0.05789186229,-0.75,0.0242601689,0.03363173455,0.05789190345
-0.71,-0.75,0.02772588722,0.03843624111,0.06616212834,-0.75,0.02772590145,0.03843626007,0.06616216153
-0.705,-0.75,0.03119162313,0.04324077125,0.07443239438,-0.75,0.03119163401,0.0432407856,0.07443241961
-0.7,-0.75,0.03465735903,0.04804530139,0.08270266042,-0.75,0.03465736657,0.04804531112,0.0827026777
-0.695,-0.75,0.03812309493,0.05284983153,0.09097292646,-0.75,0.038123101,0.05284984037,0.09097294137
-0.69,-0.75,0.04158883083,0.05765436167,0.0992431925,-0.75,0.04158883169,0.05765436217,0.09924319386
-0.685,-0.75,0.04505456674,0.06245889181,0.1075134585,-0.75,0.04505456612,0.06245889142,0.1075134575
-0.68,-0.75,0.04852030264,0.06726342195,0.1157837246,-0.75,0.04852029681,0.06726341695,0.1157837138
-0.675,-0.75,0.05198603854,0.07206795209,0.1240539906,-0.75,0.05198603123,0.07206793875,0.12405397
-0.67,-0.75,0.05545177444,0.07687248223,0.1323242567,-0.75,0.05545176193,0.07687246799,0.1323242299
-0.665,-0.75,0.05891751035,0.08167701237,0.1405945227,-0.75,0.05891749635,0.08167698979,0.1405944861
-0.66,-0.75,0.06238324625,0.08648154251,0.1488647888,-0.75,0.06238322705,0.08648151904,0.1488647461
-0.655,-0.75,0.06584898215,0.09128607264,0.1571350548,-0.75,0.06584899873,0.091286093,0.1571350917
-0.65,-0.75,0.06931471806,0.09609060278,0.1654053208,-0.75,0.06931473315,0.09609062225,0.1654053554
-0.645,-0.75,0.07278045396,0.1008951329,0.1736755869,-0.75,0.07278046757,0.1008951515,0.1736756191
-0.64,-0.75,0.07624618986,0.1056996631,0.1819458529,-0.75,0.07624620199,0.1056996807,0.1819458827
-0.635,-0.75,0.07971192576,0.1105041932,0.190216119,-0.75,0.07971192896,0.1105041951,0.1902161241
-0.63,-0.75,0.08317766167,0.1153087233,0.198486385,-0.75,0.08317766339,0.1153087243,0.1984863877
-0.625,-0.5,-0.08664339757,-0.1201132535,-0.206756651,-0.5,-0.08664339781,-0.1201132536,-0.2067566514
-0.62,-0.5,-0.08317766167,-0.1153087233,-0.198486385,-0.5,-0.08317766339,-0.1153087243,-0.1984863877
-0.615,-0.5,-0.07971192576,-0.1105041932,-0.190216119,-0.5,-0.07971192896,-0.1105041951,-0.1902161241
-0.61,-0.5,-0.07624618986,-0.1056996631,-0.1819458529,-0.5,-0.07624620199,-0.1056996807,-0.1819458827
-0.605,-0.5,-0.07278045396,-0.1008951329,-0.1736755869,-0.5,-0.07278046757,-0.1008951515,-0.1736756191
-0.6,-0.5,-0.06931471806,-0.09609060278,-0.1654053208,-0.5,-0.06931473315,-0.09609062225,-0.1654053554
-0.595,-0.5,-0.06584898215,-0.09128607264,-0.1571350548,-0.5,-0.06584899873,-0.091286093,-0.1571350917
-0.59,-0.5,-0.06238324625,-0.08648154251,-0.1488647888,-0.5,-0.06238322705,-0.08648151904,-0.1488647461
-0.585,-0.5,-0.05891751035,-0.08167701237,-0.1405945227,-0.5,-0.05891749635,-0.08167698979,-0.1405944861
-0.58,-0.5,-0.05545177444,-0.07687248223,-0.1323242567,-0.5,-0.05545176193,-0.07687246799,-0.1323242299
-0.575,-0.5,-0.05198603854,-0.07206795209,-0.1240539906,-0.5,-0.05198603123,-0.07206793875,-0.12405397
-0.57,-0.5,-0.04852030264,-0.06726342195,-0.1157837246,-0.5,-0.04852029681,-0.06726341695,-0.1157837138
-0.565,-0.5,-0.04505456674,-0.06245889181,-0.1075134585,-0.5,-0.04505456612,-0.06245889142,-0.1075134575
-0.56,-0.5,-0.04158883083,-0.05765436167,-0.0992431925,-0.5,-0.04158883169,-0.05765436217,-0.09924319386
-0.555,-0.5,-0.03812309493,-0.05284983153,-0.09097292646,-0.5,-0.038123101,-0.05284984037,-0.09097294137
-0.55,-0.5,-0.03465735903,-0.04804530139,-0.08270266042,-0.5,-0.03465736657,-0.04804531112,-0.0827026777
-0.545,-0.5,-0.03119162313,-0.04324077125,-0.07443239438,-0.5,-0.03119163401,-0.0432407856,-0.07443241961
-0.54,-0.5,-0.02772588722,-0.03843624111,-0.06616212834,-0.5,-0.02772590145,-0.03843626007,-0.06616216153
-0.535,-0.5,-0.02426015132,-0.03363171097,-0.05789186229,-0.5,-0.0242601689,-0.03363173455,-0.05789190345
-0.53,-0.5,-0.02079441542,-0.02882718084,-0.04962159625,-0.5,-0.02079439536,-0.02882715315,-0.0496215485
-0.525,-0.5,-0.01732867951,-0.0240226507,-0.04135133021,-0.5,-0.0173286628,-0.02402262762,-0.04135129042
-0.52,-0.5,-0.01386294361,-0.01921812056,-0.03308106417,-0.5,-0.01386293024,-0.0192181021,-0.03308103234
-0.515,-0.5,-0.01039720771,-0.01441359042,-0.02481079813,-0.5,-0.01039719768,-0.01441357657,-0.02481077425
-0.51,-0.5,-0.006931471806,-0.009609060278,-0.01654053208,-0.5,-0.006931465119,-0.009609051049,-0.01654051617
-0.505,-0.5,-0.003465735903,-0.004804530139,-0.008270266042,-0.5,-0.00346573256,-0.004804525524,-0.008270258084
-0.5,-0.5,1.539095919e-16,2.133639993e-16,3.672735912e-16,-0.5,0,0,0
-0.495,-0.5,0.003465735903,0.004804530139,0.008270266042,-0.5,0.00346573256,0.004804525524,0.008270258084
-0.49,-0.5,0.006931471806,0.009609060278,0.01654053208,-0.5,0.006931465119,0.009609051049,0.01654051617
-0.485,-0.5,0.01039720771,0.01441359042,0.02481079813,-0.5,0.01039719768,0.01441357657,0.02481077425
-0.48,-0.5,0.01386294361,0.01921812056,0.03308106417,-0.5,0.01386295073,0.01921813004,0.03308108076
-0.475,-0.5,0.01732867951,0.0240226507,0.04135133021,-0.5,0.01732868329,0.02402265556,0.04135133885
-0.47,-0.5,0.02079441542,0.02882718084,0.04962159625,-0.5,0.02079441585,0.02882718109,0.04962159693
-0.465,-0.5,0.02426015132,0.03363171097,0.05789186229,-0.5,0.02426014841,0.03363170847,0.05789185688
-0.46,-0.5,0.02772588722,0.03843624111,0.06616212834,-0.5,0.02772588097,0.038436234,0.06616211496
-0.455,-0.5,0.03119162313,0.04324077125,0.07443239438,-0.5,0.03119161353,0.04324075952,0.07443237305
-0.45,-0.5,0.03465735903,0.04804530139,0.08270266042,-0.5,0.03465736657,0.04804531112,0.0827026777
-0.445,-0.5,0.03812309493,0.05284983153,0.09097292646,-0.5,0.038123101,0.05284984037,0.09097294137
-0.44,-0.5,0.04158883083,0.05765436167,0.0992431925,-0.5,0.04158883169,0.05765436217,0.09924319386
-0.435,-0.5,0.04505456674,0.06245889181,0.1075134585,-0.5,0.04505456612,0.06245889142,0.1075134575
-0.43,-0.5,0.04852030264,0.06726342195,0.1157837246,-0.5,0.04852029681,0.06726341695,0.1157837138
-0.425,-0.5,0.05198603854,0.07206795209,0.1240539906,-0.5,0.05198603123,0.07206793875,0.12405397
-0.42,-0.5,0.05545177444,0.07687248223,0.1323242567,-0.5,0.05545178428,0.0768724978,0.1323242821
-0.415,-0.5,0.05891751035,0.08167701237,0.1405945227,-0.5,0.05891751498,0.0816770196,0.1405945346
-0.41,-0.5,0.06238324625,0.08648154251,0.1488647888,-0.5,0.0623832494,0.08648154885,0.1488647982
-0.405,-0.5,0.06584898215,0.09128607264,0.1571350548,-0.5,0.06584898382,0.0912860781,0.1571350619
-0.4,-0.5,0.06931471806,0.09609060278,0.1654053208,-0.5,0.0693147108,0.09609059244,0.1654053032
-0.395,-0.5,0.07278045396,0.1008951329,0.1736755869,-0.5,0.07278044522,0.1008951217,0.1736755669
-0.39,-0.5,0.07624618986,0.1056996631,0.1819458529,-0.5,0.07624620199,0.1056996807,0.1819458827
-0.385,-0.5,0.07971192576,0.1105041932,0.190216119,-0.5,0.07971192896,0.1105041951,0.1902161241
-0.38,-0.5,0.08317766167,0.1153087233,0.198486385,-0.5,0.08317766339,0.1153087243,0.1984863877
-0.375,-0.25,-0.08664339757,-0.1201132535,-0.206756651,-0.5,0.08664339781,0.1201132536,0.2067566514
-0.37,-0.25,-0.08317766167,-0.1153087233,-0.198486385,-0.25,-0.08317766339,-0.1153087243,-0.1984863877
-0.365,-0.25,-0.07971192576,-0.1105041932,-0.190216119,-0.25,-0.07971192896,-0.1105041951,-0.1902161241
-0.36,-0.25,-0.07624618986,-0.1056996631,-0.1819458529,-0.25,-0.07624620199,-0.1056996807,-0.1819458827
-0.355,-0.25,-0.07278045396,-0.1008951329,-0.1736755869,-0.25,-0.07278044522,-0.1008951217,-0.1736755669
-0.35,-0.25,-0.06931471806,-0.09609060278,-0.1654053208,-0.25,-0.0693147108,-0.09609059244,-0.1654053032
-0.345,-0.25,-0.06584898215,-0.09128607264,-0.1571350548,-0.25,-0.06584898382,-0.0912860781,-0.1571350619
-0.34,-0.25,-0.06238324625,-0.08648154251,-0.1488647888,-0.25,-0.0623832494,-0.08648154885,-0.1488647982
-0.335,-0.25,-0.05891751035,-0.08167701237,-0.1405945227,-0.25,-0.05891751498,-0.0816770196,-0.1405945346
-0.33,-0.25,-0.05545177444,-0.07687248223,-0.1323242567,-0.25,-0.05545178428,-0.0768724978,-0.1323242821
-0.325,-0.25,-0.05198603854,-0.07206795209,-0.1240539906,-0.25,-0.05198603123,-0.07206793875,-0.12405397
-0.32,-0.25,-0.04852030264,-0.06726342195,-0.1157837246,-0.25,-0.04852029681,-0.06726341695,-0.1157837138
-0.315,-0.25,-0.04505456674,-0.06245889181,-0.1075134585,-0.25,-0.04505456612,-0.06245889142,-0.1075134575
-0.31,-0.25,-0.04158883083,-0.05765436167,-0.0992431925,-0.25,-0.04158883169,-0.05765436217,-0.09924319386
-0.305,-0.25,-0.03812309493,-0.05284983153,-0.09097292646,-0.25,-0.038123101,-0.05284984037,-0.09097294137
-0.3,-0.25,-0.03465735903,-0.04804530139,-0.08270266042,-0.25,-0.03465736657,-0.04804531112,-0.0827026777
-0.295,-0.25,-0.03119162313,-0.04324077125,-0.07443239438,-0.25,-0.03119161353,-0.04324075952,-0.07443237305
-0.29,-0.25,-0.02772588722,-0.03843624111,-0.06616212834,-0.25,-0.02772588097,-0.038436234,-0.06616211496
-0.285,-0.25,-0.02426015132,-0.03363171097,-0.05789186229,-0.25,-0.02426014841,-0.03363170847,-0.05789185688
-0.28,-0.25,-0.02079441542,-0.02882718084,-0.04962159625,-0.25,-0.02079441585,-0.02882718109,-0.04962159693
-0.275,-0.25,-0.01732867951,-0.0240226507,-0.04135133021,-0.25,-0.01732868329,-0.02402265556,-0.04135133885
-0.27,-0.25,-0.01386294361,-0.01921812056,-0.03308106417,-0.25,-0.01386295073,-0.01921813004,-0.03308108076
-0.265,-0.25,-0.01039720771,-0.01441359042,-0.02481079813,-0.25,-0.01039719768,-0.01441357657,-0.02481077425
-0.26,-0.25,-0.006931471806,-0.009609060278,-0.01654053208,-0.25,-0.006931465119,-0.009609051049,-0.01654051617
-0.255,-0.25,-0.003465735903,-0.004804530139,-0.008270266042,-0.25,-0.00346573256,-0.004804525524,-0.008270258084
-0.25,-0.25,1.346708929e-16,1.866934994e-16,3.213643923e-16,-0.25,0,0,0
-0.245,-0.25,0.003465735903,0.004804530139,0.008270266042,-0.25,0.00346573256,0.004804525524,0.008270258084
-0.24,-0.25,0.006931471806,0.009609060278,0.01654053208,-0.25,0.006931475364,0.009609065019,0.01654054038
-0.235,-0.25,0.01039720771,0.01441359042,0.02481079813,-0.25,0.01039720792,0.01441359054,0.02481079847
-0.23,-0.25,0.01386294361,0.01921812056,0.03308106417,-0.25,0.01386294048,0.019218117,0.03308105748
-0.225,-0.25,0.01732867951,0.0240226507,0.04135133021,-0.25,0.01732868329,0.02402265556,0.04135133885
-0.22,-0.25,0.02079441542,0.02882718084,0.04962159625,-0.25,0.02079441585,0.02882718109,0.04962159693
-0.215,-0.25,0.02426015132,0.03363171097,0.05789186229,-0.25,0.02426014841,0.03363170847,0.05789185688
-0.21,-0.25,0.02772588722,0.03843624111,0.06616212834,-0.25,0.02772589214,0.0384362489,0.06616214104
-0.205,-0.25,0.03119162313,0.04324077125,0.07443239438,-0.25,0.0311916247,0.04324077442,0.07443239912
-0.2,-0.25,0.03465735903,0.04804530139,0.08270266042,-0.25,0.0346573554,0.04804529622,0.08270265162
-0.195,-0.25,0.03812309493,0.05284983153,0.09097292646,-0.25,0.038123101,0.05284984037,0.09097294137
-0.19,-0.25,0.04158883083,0.05765436167,0.0992431925,-0.25,0.04158883169,0.05765436217,0.09924319386
-0.185,-0.25,0.04505456674,0.06245889181,0.1075134585,-0.25,0.04505456612,0.06245889142,0.1075134575
-0.18,-0.25,0.04852030264,0.06726342195,0.1157837246,-0.25,0.04852029681,0.06726341695,0.1157837138
-0.175,-0.25,0.05198603854,0.07206795209,0.1240539906,-0.25,0.05198604241,0.0720679611,0.1240540035
-0.17,-0.25,0.05545177444,0.07687248223,0.1323242567,-0.25,0.05545177311,0.0768724829,0.132324256
-0.165,-0.25,0.05891751035,0.08167701237,0.1405945227,-0.25,0.05891750753,0.08167701215,0.1405945197
-0.16,-0.25,0.06238324625,0.08648154251,0.1488647888,-0.25,0.0623832494,0.08648154885,0.1488647982
-0.155,-0.25,0.06584898215,0.09128607264,0.1571350548,-0.25,0.06584898382,0.0912860781,0.1571350619
-0.15,-0.25,0.06931471806,0.09609060278,0.1654053208,-0.25,0.0693147108,0.09609059244,0.1654053032
-0.145,-0.25,0.07278045396,0.1008951329,0.1736755869,-0.25,0.07278046012,0.100895144,0.1736756042
-0.14,-0.25,0.07624618986,0.1056996631,0.1819458529,-0.25,0.07624618709,0.1056996584,0.1819458455
-0.135,-0.25,0.07971192576,0.1105041932,0.190216119,-0.25,0.07971192151,0.1105041876,0.1902161092
-0.13,-0.25,0.08317766167,0.1153087233,0.198486385,-0.25,0.08317766339,0.1153087243,0.1984863877
-0.125,-0,-0.08664339757,-0.1201132535,-0.206756651,-0,-0.08664339781,-0.1201132536,-0.2067566514
-0.12,-0,-0.08317766167,-0.1153087233,-0.198486385,-0,-0.08317766339,-0.1153087243,-0.1984863877
-0.115,-0,-0.07971192576,-0.1105041932,-0.190216119,-0,-0.07971192896,-0.1105041951,-0.1902161241
-0.11,-0,-0.07624618986,-0.1056996631,-0.1819458529,-0,-0.07624618709,-0.1056996584,-0.1819458455
-0.105,-0,-0.07278045396,-0.1008951329,-0.1736755869,-0,-0.07278045267,-0.1008951291,-0.1736755818
-0.1,-0,-0.06931471806,-0.09609060278,-0.1654053208,-0,-0.06931471825,-0.09609059989,-0.1654053181
-0.095,-0,-0.06584898215,-0.09128607264,-0.1571350548,-0,-0.06584898382,-0.0912860781,-0.1571350619
-0.09,-0,-0.06238324625,-0.08648154251,-0.1488647888,-0,-0.0623832494,-0.08648154885,-0.1488647982
-0.085,-0,-0.05891751035,-0.08167701237,-0.1405945227,-0,-0.05891751125,-0.08167701215,-0.1405945234
-0.08,-0,-0.05545177444,-0.07687248223,-0.1323242567,-0,-0.05545177311,-0.0768724829,-0.132324256
-0.075,-0,-0.05198603854,-0.07206795209,-0.1240539906,-0,-0.05198604241,-0.0720679611,-0.1240540035
-0.07,-0,-0.04852030264,-0.06726342195,-0.1157837246,-0,-0.04852030426,-0.0672634244,-0.1157837287
-0.065,-0,-0.04505456674,-0.06245889181,-0.1075134585,-0,-0.04505456612,-0.06245889142,-0.1075134575
-0.06,-0,-0.04158883083,-0.05765436167,-0.0992431925,-0,-0.04158883169,-0.05765436217,-0.09924319386
-0.055,-0,-0.03812309493,-0.05284983153,-0.09097292646,-0,-0.03812309355,-0.0528498292,-0.09097292274
-0.05,-0,-0.03465735903,-0.04804530139,-0.08270266042,-0,-0.03465735912,-0.04804529995,-0.08270265907
-0.045,-0,-0.03119162313,-0.04324077125,-0.07443239438,-0,-0.0311916247,-0.04324077442,-0.07443239912
-0.04,-0,-0.02772588722,-0.03843624111,-0.06616212834,-0,-0.02772588655,-0.03843624145,-0.066162128
-0.035,-0,-0.02426015132,-0.03363171097,-0.05789186229,-0,-0.02426015213,-0.0336317122,-0.05789186433
-0.03,-0,-0.02079441542,-0.02882718084,-0.04962159625,-0,-0.02079441585,-0.02882718109,-0.04962159693
-0.025,-0,-0.01732867951,-0.0240226507,-0.04135133021,-0,-0.01732867956,-0.02402264997,-0.04135132954
-0.02,-0,-0.01386294361,-0.01921812056,-0.03308106417,-0,-0.01386294328,-0.01921812072,-0.033081064
-0.015,-0,-0.01039720771,-0.01441359042,-0.02481079813,-0,-0.01039720792,-0.01441359054,-0.02481079847
-0.01,-0,-0.006931471806,-0.009609060278,-0.01654053208,-0,-0.006931471638,-0.009609060362,-0.016540532
-0.005,-0,-0.003465735903,-0.004804530139,-0.008270266042,-0,-0.003465735819,-0.004804530181,-0.008270266
-2.081668171e-16,-0,-1.442902424e-16,-2.000287494e-16,-3.443189917e-16,-0,-1.442902361e-16,-2.000287363e-16,-3.443189725e-16
0.005,0,0.003465735903,0.004804530139,0.008270266042,0,0.003465735819,0.004804530181,0.008270266
0.01,0,0.006931471806,0.009609060278,0.01654053208,0,0.006931471638,0.009609060362,0.016540532
0.015,0,0.01039720771,0.01441359042,0.02481079813,0,0.01039720792,0.01441359054,0.02481079847
0.02,0,0.01386294361,0.01921812056,0.03308106417,0,0.01386294328,0.01921812072,0.033081064
0.025,0,0.01732867951,0.0240226507,0.04135133021,0,0.01732867956,0.02402264997,0.04135132954
0.03,0,0.02079441542,0.02882718084,0.04962159625,0,0.02079441585,0.02882718109,0.04962159693
0.035,0,0.02426015132,0.03363171097,0.05789186229,0,0.02426015213,0.0336317122,0.05789186433
0.04,0,0.02772588722,0.03843624111,0.06616212834,0,0.02772588655,0.03843624145,0.066162128
0.045,0,0.03119162313,0.04324077125,0.07443239438,0,0.0311916247,0.04324077442,0.07443239912
0.05,0,0.03465735903,0.04804530139,0.08270266042,0,0.03465735912,0.04804529995,0.08270265907
0.055,0,0.03812309493,0.05284983153,0.09097292646,0,0.03812309355,0.0528498292,0.09097292274
0.06,0,0.04158883083,0.05765436167,0.0992431925,0,0.04158883169,0.05765436217,0.09924319386
0.065,0,0.04505456674,0.06245889181,0.1075134585,0,0.04505456612,0.06245889142,0.1075134575
0.07,0,0.04852030264,0.06726342195,0.1157837246,0,0.04852030426,0.0672634244,0.1157837287
0.075,0,0.05198603854,0.07206795209,0.1240539906,0,0.05198604241,0.0720679611,0.1240540035
0.08,0,0.05545177444,0.07687248223,0.1323242567,0,0.05545177311,0.0768724829,0.132324256
0.085,0,0.05891751035,0.08167701237,0.1405945227,0,0.05891751125,0.08167701215,0.1405945234
0.09,0,0.06238324625,0.08648154251,0.1488647888,0,0.0623832494,0.08648154885,0.1488647982
0.095,0,0.06584898215,0.09128607264,0.1571350548,0,0.06584898382,0.0912860781,0.1571350619
0.1,0,0.06931471806,0.09609060278,0.1654053208,0,0.06931471825,0.09609059989,0.1654053181
0.105,0,0.07278045396,0.1008951329,0.1736755869,0,0.07278045267,0.1008951291,0.1736755818
0.11,0,0.07624618986,0.1056996631,0.1819458529,0,0.07624618709,0.1056996584,0.1819458455
0.115,0,0.07971192576,0.1105041932,0.190216119,0,0.07971192896,0.1105041951,0.1902161241
0.12,0,0.08317766167,0.1153087233,0.198486385,0,0.08317766339,0.1153087243,0.1984863877
0.125,0,0.08664339757,0.1201132535,0.206756651,0,0.08664339781,0.1201132536,0.2067566514
0.13,0.25,-0.08317766167,-0.1153087233,-0.198486385,0.25,-0.08317766339,-0.1153087243,-0.1984863877
0.135,0.25,-0.07971192576,-0.1105041932,-0.190216119,0.25,-0.07971192151,-0.1105041876,-0.1902161092
0.14,0.25,-0.07624618986,-0.1056996631,-0.1819458529,0.25,-0.07624618709,-0.1056996584,-0.1819458455
0.145,0.25,-0.07278045396,-0.1008951329,-0.1736755869,0.25,-0.07278046012,-0.100895144,-0.1736756042
0.15,0.25,-0.06931471806,-0.09609060278,-0.1654053208,0.25,-0.0693147108,-0.09609059244,-0.1654053032
0.155,0.25,-0.06584898215,-0.09128607264,-0.1571350548,0.25,-0.06584898382,-0.0912860781,-0.1571350619
0.16,0.25,-0.06238324625,-0.08648154251,-0.1488647888,0.25,-0.0623832494,-0.08648154885,-0.1488647982
0.165,0.25,-0.05891751035,-0.08167701237,-0.1405945227,0.25,-0.05891750753,-0.08167701215,-0.1405945197
0.17,0.25,-0.05545177444,-0.07687248223,-0.1323242567,0.25,-0.05545177311,-0.0768724829,-0.132324256
0.175,0.25,-0.05198603854,-0.07206795209,-0.1240539906,0.25,-0.05198604241,-0.0720679611,-0.1240540035
0.18,0.25,-0.04852030264,-0.06726342195,-0.1157837246,0.25,-0.04852029681,-0.06726341695,-0.1157837138
0.185,0.25,-0.04505456674,-0.06245889181,-0.1075134585,0.25,-0.04505456612,-0.06245889142,-0.1075134575
0.19,0.25,-0.04158883083,-0.05765436167,-0.0992431925,0.25,-0.04158883169,-0.05765436217,-0.09924319386
0.195,0.25,-0.03812309493,-0.05284983153,-0.09097292646,0.25,-0.038123101,-0.05284984037,-0.09097294137
0.2,0.25,-0.03465735903,-0.04804530139,-0.08270266042,0.25,-0.0346573554,-0.04804529622,-0.08270265162
0.205,0.25,-0.03119162313,-0.04324077125,-0.07443239438,0.25,-0.0311916247,-0.04324077442,-0.07443239912
0.21,0.25,-0.02772588722,-0.03843624111,-0.06616212834,0.25,-0.02772589214,-0.0384362489,-0.06616214104
0.215,0.25,-0.02426015132,-0.03363171097,-0.05789186229,0.25,-0.02426014841,-0.03363170847,-0.05789185688
0.22,0.25,-0.02079441542,-0.02882718084,-0.04962159625,0.25,-0.02079441585,-0.02882718109,-0.04962159693
0.225,0.25,-0.01732867951,-0.0240226507,-0.04135133021,0.25,-0.01732868329,-0.02402265556,-0.04135133885
0.23,0.25,-0.01386294361,-0.01921812056,-0.03308106417,0.25,-0.01386294048,-0.019218117,-0.03308105748
0.235,0.25,-0.01039720771,-0.01441359042,-0.02481079813,0.25,-0.01039720792,-0.01441359054,-0.02481079847
0.24,0.25,-0.006931471806,-0.009609060278,-0.01654053208,0.25,-0.006931475364,-0.009609065019,-0.01654054038
0.245,0.25,-0.003465735903,-0.004804530139,-0.008270266042,0.25,-0.00346573256,-0.004804525524,-0.008270258084
0.25,0.25,-1.346708929e-16,-1.866934994e-16,-3.213643923e-16,0.25,0,0,0
0.255,0.25,0.003465735903,0.004804530139,0.008270266042,0.25,0.00346573256,0.004804525524,0.008270258084
0.26,0.25,0.006931471806,0.009609060278,0.01654053208,0.25,0.006931465119,0.009609051049,0.01654051617
0.265,0.25,0.01039720771,0.01441359042,0.02481079813,0.25,0.01039719768,0.01441357657,0.02481077425
0.27,0.25,0.01386294361,0.01921812056,0.03308106417,0.25,0.01386295073,0.01921813004,0.03308108076
0.275,0.25,0.01732867951,0.0240226507,0.04135133021,0.25,0.01732868329,0.02402265556,0.04135133885
0.28,0.25,0.02079441542,0.02882718084,0.04962159625,0.25,0.02079441585,0.02882718109,0.04962159693
0.285,0.25,0.02426015132,0.03363171097,0.05789186229,0.25,0.02426014841,0.03363170847,0.05789185688
0.29,0.25,0.02772588722,0.03843624111,0.06616212834,0.25,0.02772588097,0.038436234,0.06616211496
0.295,0.25,0.03119162313,0.04324077125,0.07443239438,0.25,0.03119161353,0.04324075952,0.07443237305
0.3,0.25,0.03465735903,0.04804530139,0.08270266042,0.25,0.03465736657,0.04804531112,0.0827026777
0.305,0.25,0.03812309493,0.05284983153,0.09097292646,0.25,0.038123101,0.05284984037,0.09097294137
0.31,0.25,0.04158883083,0.05765436167,0.0992431925,0.25,0.04158883169,0.05765436217,0.09924319386
0.315,0.25,0.04505456674,0.06245889181,0.1075134585,0.25,0.04505456612,0.06245889142,0.1075134575
0.32,0.25,0.04852030264,0.06726342195,0.1157837246,0.25,0.04852029681,0.06726341695,0.1157837138
0.325,0.25,0.05198603854,0.07206795209,0.1240539906,0.25,0.05198603123,0.07206793875,0.12405397
0.33,0.25,0.05545177444,0.07687248223,0.1323242567,0.25,0.05545178428,0.0768724978,0.1323242821
0.335,0.25,0.05891751035,0.08167701237,0.1405945227,0.25,0.05891751498,0.0816770196,0.1405945346
0.34,0.25,0.06238324625,0.08648154251,0.1488647888,0.25,0.0623832494,0.08648154885,0.1488647982
0.345,0.25,0.06584898215,0.09128607264,0.1571350548,0.25,0.06584898382,0.0912860781,0.1571350619
0.35,0.25,0.06931471806,0.09609060278,0.1654053208,0.25,0.0693147108,0.09609059244,0.1654053032
0.355,0.25,0.07278045396,0.1008951329,0.1736755869,0.25,0.07278044522,0.1008951217,0.1736755669
0.36,0.25,0.07624618986,0.1056996631,0.1819458529,0.25,0.07624620199,0.1056996807,0.1819458827
0.365,0.25,0.07971192576,0.1105041932,0.190216119,0.25,0.07971192896,0.1105041951,0.1902161241
0.37,0.25,0.08317766167,0.1153087233,0.198486385,0.25,0.08317766339,0.1153087243,0.1984863877
0.375,0.25,0.08664339757,0.1201132535,0.206756651,0.5,-0.08664339781,-0.1201132536,-0.2067566514
0.38,0.5,-0.08317766167,-0.1153087233,-0.198486385,0.5,-0.08317766339,-0.1153087243,-0.1984863877
0.385,0.5,-0.07971192576,-0.1105041932,-0.190216119,0.5,-0.07971192896,-0.1105041951,-0.1902161241
0.39,0.5,-0.07624618986,-0.1056996631,-0.1819458529,0.5,-0.07624620199,-0.1056996807,-0.1819458827
0.395,0.5,-0.07278045396,-0.1008951329,-0.1736755869,0.5,-0.07278044522,-0.1008951217,-0.1736755669
0.4,0.5,-0.06931471806,-0.09609060278,-0.1654053208,0.5,-0.0693147108,-0.09609059244,-0.1654053032
0.405,0.5,-0.06584898215,-0.09128607264,-0.1571350548,0.5,-0.06584898382,-0.0912860781,-0.1571350619
0.41,0.5,-0.06238324625,-0.08648154251,-0.1488647888,0.5,-0.0623832494,-0.08648154885,-0.1488647982
0.415,0.5,-0.05891751035,-0.08167701237,-0.1405945227,0.5,-0.05891751498,-0.0816770196,-0.1405945346
0.42,0.5,-0.05545177444,-0.07687248223,-0.1323242567,0.5,-0.05545178428,-0.0768724978,-0.1323242821
0.425,0.5,-0.05198603854,-0.07206795209,-0.1240539906,0.5,-0.05198603123,-0.07206793875,-0.12405397
0.43,0.5,-0.04852030264,-0.06726342195,-0.1157837246,0.5,-0.04852029681,-0.06726341695,-0.1157837138
0.435,0.5,-0.04505456674,-0.06245889181,-0.1075134585,0.5,-0.04505456612,-0.06245889142,-0.1075134575
0.44,0.5,-0.04158883083,-0.05765436167,-0.0992431925,0.5,-0.04158883169,-0.05765436217,-0.09924319386
0.445,0.5,-0.03812309493,-0.05284983153,-0.09097292646,0.5,-0.038123101,-0.05284984037,-0.09097294137
0.45,0.5,-0.03465735903,-0.04804530139,-0.08270266042,0.5,-0.03465736657,-0.04804531112,-0.0827026777
0.455,0.5,-0.03119162313,-0.04324077125,-0.07443239438,0.5,-0.03119161353,-0.04324075952,-0.07443237305
0.46,0.5,-0.02772588722,-0.03843624111,-0.06616212834,0.5,-0.02772588097,-0.038436234,-0.06616211496
0.465,0.5,-0.02426015132,-0.03363171097,-0.05789186229,0.5,-0.02426014841,-0.03363170847,-0.05789185688
0.47,0.5,-0.02079441542,-0.02882718084,-0.04962159625,0.5,-0.02079441585,-0.02882718109,-0.04962159693
0.475,0.5,-0.01732867951,-0.0240226507,-0.04135133021,0.5,-0.01732868329,-0.02402265556,-0.04135133885
0.48,0.5,-0.01386294361,-0.01921812056,-0.03308106417,0.5,-0.01386295073,-0.01921813004,-0.03308108076
0.485,0.5,-0.01039720771,-0.01441359042,-0.02481079813,0.5,-0.01039719768,-0.01441357657,-0.02481077425
0.49,0.5,-0.006931471806,-0.009609060278,-0.01654053208,0.5,-0.006931465119,-0.009609051049,-0.01654051617
0.495,0.5,-0.003465735903,-0.004804530139,-0.008270266042,0.5,-0.00346573256,-0.004804525524,-0.008270258084
0.5,0.5,-1.539095919e-16,-2.133639993e-16,-3.672735912e-16,0.5,0,0,0
0.505,0.5,0.003465735903,0.004804530139,0.008270266042,0.5,0.00346573256,0.004804525524,0.008270258084
0.51,0.5,0.006931471806,0.009609060278,0.01654053208,0.5,0.006931465119,0.009609051049,0.01654051617
0.515,0.5,0.01039720771,0.01441359042,0.02481079813,0.5,0.01039719768,0.01441357657,0.02481077425
0.52,0.5,0.01386294361,0.01921812056,0.03308106417,0.5,0.01386293024,0.0192181021,0.03308103234
0.525,0.5,0.01732867951,0.0240226507,0.04135133021,0.5,0.0173286628,0.02402262762,0.04135129042
0.53,0.5,0.02079441542,0.02882718084,0.04962159625,0.5,0.02079439536,0.02882715315,0.0496215485
0.535,0.5,0.02426015132,0.03363171097,0.05789186229,0.5,0.0242601689,0.03363173455,0.05789190345
0.54,0.5,0.02772588722,0.03843624111,0.06616212834,0.5,0.02772590145,0.03843626007,0.06616216153
0.545,0.5,0.03119162313,0.04324077125,0.07443239438,0.5,0.03119163401,0.0432407856,0.07443241961
0.55,0.5,0.03465735903,0.04804530139,0.08270266042,0.5,0.03465736657,0.04804531112,0.0827026777
0.555,0.5,0.03812309493,0.05284983153,0.09097292646,0.5,0.038123101,0.05284984037,0.09097294137
0.56,0.5,0.04158883083,0.05765436167,0.0992431925,0.5,0.04158883169,0.05765436217,0.09924319386
0.565,0.5,0.04505456674,0.06245889181,0.1075134585,0.5,0.04505456612,0.06245889142,0.1075134575
0.57,0.5,0.04852030264,0.06726342195,0.1157837246,0.5,0.04852029681,0.06726341695,0.1157837138
0.575,0.5,0.05198603854,0.07206795209,0.1240539906,0.5,0.05198603123,0.07206793875,0.12405397
0.58,0.5,0.05545177444,0.07687248223,0.1323242567,0.5,0.05545176193,0.07687246799,0.1323242299
0.585,0.5,0.05891751035,0.08167701237,0.1405945227,0.5,0.05891749635,0.08167698979,0.1405944861
0.59,0.5,0.06238324625,0.08648154251,0.1488647888,0.5,0.06238322705,0.08648151904,0.1488647461
0.595,0.5,0.06584898215,0.09128607264,0.1571350548,0.5,0.06584899873,0.091286093,0.1571350917
0.6,0.5,0.06931471806,0.09609060278,0.1654053208,0.5,0.06931473315,0.09609062225,0.1654053554
0.605,0.5,0.07278045396,0.1008951329,0.1736755869,0.5,0.07278046757,0.1008951515,0.1736756191
0.61,0.5,0.07624618986,0.1056996631,0.1819458529,0.5,0.07624620199,0.1056996807,0.1819458827
0.615,0.5,0.07971192576,0.1105041932,0.190216119,0.5,0.07971192896,0.1105041951,0.1902161241
0.62,0.5,0.08317766167,0.1153087233,0.198486385,0.5,0.08317766339,0.1153087243,0.1984863877
0.625,0.5,0.08664339757,0.1201132535,0.206756651,0.5,0.08664339781,0.1201132536,0.2067566514
0.63,0.75,-0.08317766167,-0.1153087233,-0.198486385,0.75,-0.08317766339,-0.1153087243,-0.1984863877
0.635,0.75,-0.07971192576,-0.1105041932,-0.190216119,0.75,-0.07971192896,-0.1105041951,-0.1902161241
0.64,0.75,-0.07624618986,-0.1056996631,-0.1819458529,0.75,-0.07624620199,-0.1056996807,-0.1819458827
0.645,0.75,-0.07278045396,-0.1008951329,-0.1736755869,0.75,-0.07278046757,-0.1008951515,-0.1736756191
0.65,0.75,-0.06931471806,-0.09609060278,-0.1654053208,0.75,-0.06931473315,-0.09609062225,-0.1654053554
0.655,0.75,-0.06584898215,-0.09128607264,-0.1571350548,0.75,-0.06584899873,-0.091286093,-0.1571350917
0.66,0.75,-0.06238324625,-0.08648154251,-0.1488647888,0.75,-0.06238322705,-0.08648151904,-0.1488647461
0.665,0.75,-0.05891751035,-0.08167701237,-0.1405945227,0.75,-0.05891749635,-0.08167698979,-0.1405944861
0.67,0.75,-0.05545177444,-0.07687248223,-0.1323242567,0.75,-0.05545176193,-0.07687246799,-0.1323242299
0.675,0.75,-0.05198603854,-0.07206795209,-0.1240539906,0.75,-0.05198603123,-0.07206793875,-0.12405397
0.68,0.75,-0.04852030264,-0.06726342195,-0.1157837246,0.75,-0.04852029681,-0.06726341695,-0.1157837138
0.685,0.75,-0.04505456674,-0.06245889181,-0.1075134585,0.75,-0.04505456612,-0.06245889142,-0.1075134575
0.69,0.75,-0.04158883083,-0.05765436167,-0.0992431925,0.75,-0.04158883169,-0.05765436217,-0.09924319386
0.695,0.75,-0.03812309493,-0.05284983153,-0.09097292646,0.75,-0.038123101,-0.05284984037,-0.09097294137
0.7,0.75,-0.03465735903,-0.04804530139,-0.08270266042,0.75,-0.03465736657,-0.04804531112,-0.0827026777
0.705,0.75,-0.03119162313,-0.04324077125,-0.07443239438,0.75,-0.03119163401,-0.0432407856,-0.07443241961
0.71,0.75,-0.02772588722,-0.03843624111,-0.06616212834,0.75,-0.02772590145,-0.03843626007,-0.06616216153
0.715,0.75,-0.02426015132,-0.03363171097,-0.05789186229,0.75,-0.0242601689,-0.03363173455,-0.05789190345
0.72,0.75,-0.02079441542,-0.02882718084,-0.04962159625,0.75,-0.02079439536,-0.02882715315,-0.0496215485
0.725,0.75,-0.01732867951,-0.0240226507,-0.04135133021,0.75,-0.0173286628,-0.02402262762,-0.04135129042
0.73,0.75,-0.01386294361,-0.01921812056,-0.03308106417,0.75,-0.01386293024,-0.0192181021,-0.03308103234
0.735,0.75,-0.01039720771,-0.01441359042,-0.02481079813,0.75,-0.01039719768,-0.01441357657,-0.02481077425
0.74,0.75,-0.006931471806,-0.009609060278,-0.01654053208,0.75,-0.006931465119,-0.009609051049,-0.01654051617
0.745,0.75,-0.003465735903,-0.004804530139,-0.008270266042,0.75,-0.00346573256,-0.004804525524,-0.008270258084
0.75,0.75,-1.539095919e-16,-2.133639993e-16,-3.672735912e-16,0.75,0,0,0
0.755,0.75,0.003465735903,0.004804530139,0.008270266042,0.75,0.00346573256,0.004804525524,0.008270258084
0.76,0.75,0.006931471806,0.009609060278,0.01654053208,0.75,0.006931465119,0.009609051049,0.01654051617
0.765,0.75,0.01039720771,0.01441359042,0.02481079813,0.75,0.01039719768,0.01441357657,0.02481077425
0.77,0.75,0.01386294361,0.01921812056,0.03308106417,0.75,0.01386293024,0.0192181021,0.03308103234
0.775,0.75,0.01732867951,0.0240226507,0.04135133021,0.75,0.0173286628,0.02402262762,0.04135129042
0.78,0.75,0.02079441542,0.02882718084,0.04962159625,0.75,0.02079439536,0.02882715315,0.0496215485
0.785,0.75,0.02426015132,0.03363171097,0.05789186229,0.75,0.0242601689,0.03363173455,0.05789190345
0.79,0.75,0.02772588722,0.03843624111,0.06616212834,0.75,0.02772590145,0.03843626007,0.06616216153
0.795,0.75,0.03119162313,0.04324077125,0.07443239438,0.75,0.03119163401,0.0432407856,0.07443241961
0.8,0.75,0.03465735903,0.04804530139,0.08270266042,0.75,0.03465736657,0.04804531112,0.0827026777
0.805,0.75,0.03812309493,0.05284983153,0.09097292646,0.75,0.038123101,0.05284984037,0.09097294137
0.81,0.75,0.04158883083,0.05765436167,0.0992431925,0.75,0.04158883169,0.05765436217,0.09924319386
0.815,0.75,0.04505456674,0.06245889181,0.1075134585,0.75,0.04505456612,0.06245889142,0.1075134575
0.82,0.75,0.04852030264,0.06726342195,0.1157837246,0.75,0.04852029681,0.06726341695,0.1157837138
0.825,0.75,0.05198603854,0.07206795209,0.1240539906,0.75,0.05198603123,0.07206793875,0.12405397
0.83,0.75,0.05545177444,0.07687248223,0.1323242567,0.75,0.05545176193,0.07687246799,0.1323242299
0.835,0.75,0.05891751035,0.08167701237,0.1405945227,0.75,0.05891749635,0.08167698979,0.1405944861
0.84,0.75,0.06238324625,0.08648154251,0.1488647888,0.75,0.06238322705,0.08648151904,0.1488647461
0.845,0.75,0.06584898215,0.09128607264,0.1571350548,0.75,0.06584899873,0.091286093,0.1571350917
0.85,0.75,0.06931471806,0.09609060278,0.1654053208,0.75,0.06931473315,0.09609062225,0.1654053554
0.855,0.75,0.07278045396,0.1008951329,0.1736755869,0.75,0.07278046757,0.1008951515,0.1736756191
0.86,0.75,0.07624618986,0.1056996631,0.1819458529,0.75,0.07624620199,0.1056996807,0.1819458827
0.865,0.75,0.07971192576,0.1105041932,0.190216119,0.75,0.07971192896,0.1105041951,0.1902161241
0.87,0.75,0.08317766167,0.1153087233,0.198486385,0.75,0.08317766339,0.1153087243,0.1984863877
0.875,0.75,0.08664339757,0.1201132535,0.206756651,1,-0.08664339781,-0.1201132536,-0.2067566514
0.88,1,-0.08317766167,-0.1153087233,-0.198486385,1,-0.08317766339,-0.1153087243,-0.1984863877
0.885,1,-0.07971192576,-0.1105041932,-0.190216119,1,-0.07971192896,-0.1105041951,-0.1902161241
0.89,1,-0.07624618986,-0.1056996631,-0.1819458529,1,-0.07624620199,-0.1056996807,-0.1819458827
0.895,1,-0.07278045396,-0.1008951329,-0.1736755869,1,-0.07278046757,-0.1008951515,-0.1736756191
0.9,1,-0.06931471806,-0.09609060278,-0.1654053208,1,-0.06931473315,-0.09609062225,-0.1654053554
0.905,1,-0.06584898215,-0.09128607264,-0.1571350548,1,-0.06584899873,-0.091286093,-0.1571350917
0.91,1,-0.06238324625,-0.08648154251,-0.1488647888,1,-0.06238322705,-0.08648151904,-0.1488647461
0.915,1,-0.05891751035,-0.08167701237,-0.1405945227,1,-0.05891749635,-0.08167698979,-0.1405944861
0.92,1,-0.05545177444,-0.07687248223,-0.1323242567,1,-0.05545176193,-0.07687246799,-0.1323242299
0.925,1,-0.05198603854,-0.07206795209,-0.1240539906,1,-0.05198603123,-0.07206793875,-0.12405397
0.93,1,-0.04852030264,-0.06726342195,-0.1157837246,1,-0.04852029681,-0.06726341695,-0.1157837138
0.935,1,-0.04505456674,-0.06245889181,-0.1075134585,1,-0.04505456612,-0.06245889142,-0.1075134575
0.94,1,-0.04158883083,-0.05765436167,-0.0992431925,1,-0.04158883169,-0.05765436217,-0.09924319386
0.945,1,-0.03812309493,-0.05284983153,-0.09097292646,1,-0.038123101,-0.05284984037,-0.09097294137
0.95,1,-0.03465735903,-0.04804530139,-0.08270266042,1,-0.03465736657,-0.04804531112,-0.0827026777
0.955,1,-0.03119162313,-0.04324077125,-0.07443239438,1,-0.03119163401,-0.0432407856,-0.07443241961
0.96,1,-0.02772588722,-0.03843624111,-0.06616212834,1,-0.02772590145,-0.03843626007,-0.06616216153
0.965,1,-0.02426015132,-0.03363171097,-0.05789186229,1,-0.0242601689,-0.03363173455,-0.05789190345
0.97,1,-0.02079441542,-0.02882718084,-0.04962159625,1,-0.02079439536,-0.02882715315,-0.0496215485
0.975,1,-0.01732867951,-0.0240226507,-0.04135133021,1,-0.0173286628,-0.02402262762,-0.04135129042
0.98,1,-0.01386294361,-0.01921812056,-0.03308106417,1,-0.01386293024,-0.0192181021,-0.03308103234
0.985,1,-0.01039720771,-0.01441359042,-0.02481079813,1,-0.01039719768,-0.01441357657,-0.02481077425
0.99,1,-0.006931471806,-0.009609060278,-0.01654053208,1,-0.006931465119,-0.009609051049,-0.01654051617
0.995,1,-0.003465735903,-0.004804530139,-0.008270266042,1,-0.00346573256,-0.004804525524,-0.008270258084
1,1,-1.539095919e-16,-2.133639993e-16,-3.672735912e-16,1,0,0,0
1.005,1,0.003465735903,0.00240226507,0.005868000972,1,0.00346573256,0,0.00346573256
1.01,1,0.006931471806,0.004804530139,0.01173600194,1,0.006931465119,0,0.006931465119
1.015,1,0.01039720771,0.007206795209,0.01760400292,1,0.01039719768,0,0.01039719768
1.02,1,0.01386294361,0.009609060278,0.02347200389,1,0.01386293024,0,0.01386293024
1.025,1,0.01732867951,0.01201132535,0.02934000486,1,0.0173286628,0,0.0173286628
1.03,1,0.02079441542,0.01441359042,0.03520800583,1,0.02079439536,0,0.02079439536
1.035,1,0.02426015132,0.01681585549,0.04107600681,1,0.02426012792,0,0.02426012792
1.04,1,0.02772588722,0.01921812056,0.04694400778,1,0.02772586048,0,0.02772586048
1.045,1,0.03119162313,0.02162038563,0.05281200875,1,0.03119159304,0,0.03119159304
1.05,1,0.03465735903,0.0240226507,0.05868000972,1,0.0346573256,0,0.0346573256
1.055,1,0.03812309493,0.02642491577,0.0645480107,1,0.03812306002,0,0.03812306002
1.06,1,0.04158883083,0.02882718084,0.07041601167,1,0.04158879071,0,0.04158879071
1.065,1,0.04505456674,0.0312294459,0.07628401264,1,0.04505460709,0,0.04505460709
1.07,1,0.04852030264,0.03363171097,0.08215201361,1,0.04852033779,0,0.04852033779
1.075,1,0.05198603854,0.03603397604,0.08802001459,1,0.05198607221,0,0.05198607221
1.08,1,0.05545177444,0.03843624111,0.09388801556,1,0.05545180291,0,0.05545180291
1.085,1,0.05891751035,0.04083850618,0.09975601653,1,0.05891753733,0,0.05891753733
1.09,1,0.06238324625,0.04324077125,0.1056240175,1,0.06238326803,0,0.06238326803
1.095,1,0.06584898215,0.04564303632,0.1114920185,1,0.06584899873,0,0.06584899873
1.1,1,0.06931471806,0.04804530139,0.1173600194,1,0.06931473315,0,0.06931473315
1.105,1,0.07278045396,0.05044756646,0.1232280204,1,0.07278046757,0,0.07278046757
1.11,1,0.07624618986,0.05284983153,0.1290960214,1,0.07624620199,0,0.07624620199
1.115,1,0.07971192576,0.0552520966,0.1349640224,1,0.07971192896,0,0.07971192896
1.12,1,0.08317766167,0.05765436167,0.1408320233,1,0.08317766339,0,0.08317766339
1.125,1,0.08664339757,0.06005662674,0.1467000243,1,0.08664339781,0,0.08664339781
1.13,1.25,-0.08317766167,-0.05765436167,-0.1408320233,1.25,-0.08317766339,0,-0.08317766339
1.135,1.25,-0.07971192576,-0.0552520966,-0.1349640224,1.25,-0.07971192896,0,-0.07971192896
1.14,1.25,-0.07624618986,-0.05284983153,-0.1290960214,1.25,-0.07624620199,0,-0.07624620199
1.145,1.25,-0.07278045396,-0.05044756646,-0.1232280204,1.25,-0.07278046757,0,-0.07278046757
1.15,1.25,-0.06931471806,-0.04804530139,-0.1173600194,1.25,-0.06931473315,0,-0.06931473315
1.155,1.25,-0.06584898215,-0.04564303632,-0.1114920185,1.25,-0.06584899873,0,-0.06584899873
1.16,1.25,-0.06238324625,-0.04324077125,-0.1056240175,1.25,-0.06238326803,0,-0.06238326803
1.165,1.25,-0.05891751035,-0.04083850618,-0.09975601653,1.25,-0.05891753733,0,-0.05891753733
1.17,1.25,-0.05545177444,-0.03843624111,-0.09388801556,1.25,-0.05545180291,0,-0.05545180291
1.175,1.25,-0.05198603854,-0.03603397604,-0.08802001459,1.25,-0.05198607221,0,-0.05198607221
1.18,1.25,-0.04852030264,-0.03363171097,-0.08215201361,1.25,-0.04852033779,0,-0.04852033779
1.185,1.25,-0.04505456674,-0.0312294459,-0.07628401264,1.25,-0.04505460709,0,-0.04505460709
1.19,1.25,-0.04158883083,-0.02882718084,-0.07041601167,1.25,-0.04158879071,0,-0.04158879071
1.195,1.25,-0.03812309493,-0.02642491577,-0.0645480107,1.25,-0.03812306002,0,-0.03812306002
1.2,1.25,-0.03465735903,-0.0240226507,-0.05868000972,1.25,-0.0346573256,0,-0.0346573256
1.205,1.25,-0.03119162313,-0.02162038563,-0.05281200875,1.25,-0.03119159304,0,-0.03119159304
1.21,1.25,-0.02772588722,-0.01921812056,-0.04694400778,1.25,-0.02772586048,0,-0.02772586048
1.215,1.25,-0.02426015132,-0.01681585549,-0.04107600681,1.25,-0.02426012792,0,-0.02426012792
1.22,1.25,-0.02079441542,-0.01441359042,-0.03520800583,1.25,-0.02079439536,0,-0.02079439536
1.225,1.25,-0.01732867951,-0.01201132535,-0.02934000486,1.25,-0.0173286628,0,-0.0173286628
1.23,1.25,-0.01386294361,-0.009609060278,-0.02347200389,1.25,-0.01386293024,0,-0.01386293024
1.235,1.25,-0.01039720771,-0.007206795209,-0.01760400292,1.25,-0.01039719768,0,-0.01039719768
1.24,1.25,-0.006931471806,-0.004804530139,-0.01173600194,1.25,-0.006931465119,0,-0.006931465119
1.245,1.25,-0.003465735903,-0.00240226507,-0.005868000972,1.25,-0.00346573256,0,-0.00346573256
1.25,1.25,-1.539095919e-16,-1.066819997e-16,-2.605915915e-16,1.25,0,0,0
1.255,1.25,0.003465735903,0.00240226507,0.005868000972,1.25,0.00346573256,0,0.00346573256
1.26,1.25,0.006931471806,0.004804530139,0.01173600194,1.25,0.006931465119,0,0.006931465119
1.265,1.25,0.01039720771,0.007206795209,0.01760400292,1.25,0.01039719768,0,0.01039719768
1.27,1.25,0.01386294361,0.009609060278,0.02347200389,1.25,0.01386293024,0,0.01386293024
1.275,1.25,0.01732867951,0.01201132535,0.02934000486,1.25,0.0173286628,0,0.0173286628
1.28,1.25,0.02079441542,0.01441359042,0.03520800583,1.25,0.02079439536,0,0.02079439536
1.285,1.25,0.02426015132,0.01681585549,0.04107600681,1.25,0.02426012792,0,0.02426012792
1.29,1.25,0.02772588722,0.01921812056,0.04694400778,1.25,0.02772586048,0,0.02772586048
1.295,1.25,0.03119162313,0.02162038563,0.05281200875,1.25,0.03119159304,0,0.03119159304
1.3,1.25,0.03465735903,0.0240226507,0.05868000972,1.25,0.0346573256,0,0.0346573256
1.305,1.25,0.03812309493,0.02642491577,0.0645480107,1.25,0.03812306002,0,0.03812306002
1.31,1.25,0.04158883083,0.02882718084,0.07041601167,1.25,0.04158879071,0,0.04158879071
1.315,1.25,0.04505456674,0.0312294459,0.07628401264,1.25,0.04505460709,0,0.04505460709
1.32,1.25,0.04852030264,0.03363171097,0.08215201361,1.25,0.04852033779,0,0.04852033779
1.325,1.25,0.05198603854,0.03603397604,0.08802001459,1.25,0.05198607221,0,0.05198607221
1.33,1.25,0.05545177444,0.03843624111,0.09388801556,1.25,0.05545180291,0,0.05545180291
1.335,1.25,0.05891751035,0.04083850618,0.09975601653,1.25,0.05891753733,0,0.05891753733
1.34,1.25,0.06238324625,0.04324077125,0.1056240175,1.25,0.06238326803,0,0.06238326803
1.345,1.25,0.06584898215,0.04564303632,0.1114920185,1.25,0.06584899873,0,0.06584899873
1.35,1.25,0.06931471806,0.04804530139,0.1173600194,1.25,0.06931473315,0,0.06931473315
1.355,1.25,0.07278045396,0.05044756646,0.1232280204,1.25,0.07278046757,0,0.07278046757
1.36,1.25,0.07624618986,0.05284983153,0.1290960214,1.25,0.07624620199,0,0.07624620199
1.365,1.25,0.07971192576,0.0552520966,0.1349640224,1.25,0.07971192896,0,0.07971192896
1.37,1.25,0.08317766167,0.05765436167,0.1408320233,1.25,0.08317766339,0,0.08317766339
1.375,1.25,0.08664339757,0.06005662674,0.1467000243,1.5,-0.08664339781,0,-0.08664339781
1.38,1.5,-0.08317766167,-0.05765436167,-0.1408320233,1.5,-0.08317766339,0,-0.08317766339
1.385,1.5,-0.07971192576,-0.0552520966,-0.1349640224,1.5,-0.07971192896,0,-0.07971192896
1.39,1.5,-0.07624618986,-0.05284983153,-0.1290960214,1.5,-0.07624620199,0,-0.07624620199
1.395,1.5,-0.07278045396,-0.05044756646,-0.1232280204,1.5,-0.07278046757,0,-0.07278046757
1.4,1.5,-0.06931471806,-0.04804530139,-0.1173600194,1.5,-0.06931473315,0,-0.06931473315
1.405,1.5,-0.06584898215,-0.04564303632,-0.1114920185,1.5,-0.06584899873,0,-0.06584899873
1.41,1.5,-0.06238324625,-0.04324077125,-0.1056240175,1.5,-0.06238326803,0,-0.06238326803
1.415,1.5,-0.05891751035,-0.04083850618,-0.09975601653,1.5,-0.05891753733,0,-0.05891753733
1.42,1.5,-0.05545177444,-0.03843624111,-0.09388801556,1.5,-0.05545180291,0,-0.05545180291
1.425,1.5,-0.05198603854,-0.03603397604,-0.08802001459,1.5,-0.05198607221,0,-0.05198607221
1.43,1.5,-0.04852030264,-0.03363171097,-0.08215201361,1.5,-0.04852033779,0,-0.04852033779
1.435,1.5,-0.04505456674,-0.0312294459,-0.07628401264,1.5,-0.04505460709,0,-0.04505460709
1.44,1.5,-0.04158883083,-0.02882718084,-0.07041601167,1.5,-0.04158879071,0,-0.04158879071
1.445,1.5,-0.03812309493,-0.02642491577,-0.0645480107,1.5,-0.03812306002,0,-0.03812306002
1.45,1.5,-0.03465735903,-0.0240226507,-0.05868000972,1.5,-0.0346573256,0,-0.0346573256
1.455,1.5,-0.03119162313,-0.02162038563,-0.05281200875,1.5,-0.03119159304,0,-0.03119159304
1.46,1.5,-0.02772588722,-0.01921812056,-0.04694400778,1.5,-0.02772586048,0,-0.02772586048
1.465,1.5,-0.02426015132,-0.01681585549,-0.04107600681,1.5,-0.02426012792,0,-0.02426012792
1.47,1.5,-0.02079441542,-0.01441359042,-0.03520800583,1.5,-0.02079439536,0,-0.02079439536
1.475,1.5,-0.01732867951,-0.01201132535,-0.02934000486,1.5,-0.0173286628,0,-0.0173286628
1.48,1.5,-0.01386294361,-0.009609060278,-0.02347200389,1.5,-0.01386293024,0,-0.01386293024
1.485,1.5,-0.01039720771,-0.007206795209,-0.01760400292,1.5,-0.01039719768,0,-0.01039719768
1.49,1.5,-0.006931471806,-0.004804530139,-0.01173600194,1.5,-0.006931465119,0,-0.006931465119
1.495,1.5,-0.003465735903,-0.00240226507,-0.005868000972,1.5,-0.00346573256,0,-0.00346573256
1.5,1.5,-1.539095919e-16,-1.066819997e-16,-2.605915915e-16,1.5,0,0,0
1.505,1.5,0.003465735903,0.00240226507,0.005868000972,1.5,0.00346573256,0,0.00346573256
1.51,1.5,0.006931471806,0.004804530139,0.01173600194,1.5,0.006931465119,0,0.006931465119
1.515,1.5,0.01039720771,0.007206795209,0.01760400292,1.5,0.01039719768,0,0.01039719768
1.52,1.5,0.01386294361,0.009609060278,0.02347200389,1.5,0.01386293024,0,0.01386293024
1.525,1.5,0.01732867951,0.01201132535,0.02934000486,1.5,0.0173286628,0,0.0173286628
1.53,1.5,0.02079441542,0.01441359042,0.03520800583,1.5,0.02079439536,0,0.02079439536
1.535,1.5,0.02426015132,0.01681585549,0.04107600681,1.5,0.02426012792,0,0.02426012792
1.54,1.5,0.02772588722,0.01921812056,0.04694400778,1.5,0.02772586048,0,0.02772586048
1.545,1.5,0.03119162313,0.02162038563,0.05281200875,1.5,0.03119159304,0,0.03119159304
1.55,1.5,0.03465735903,0.0240226507,0.05868000972,1.5,0.0346573256,0,0.0346573256
1.555,1.5,0.03812309493,0.02642491577,0.0645480107,1.5,0.03812306002,0,0.03812306002
1.56,1.5,0.04158883083,0.02882718084,0.07041601167,1.5,0.04158879071,0,0.04158879071
1.565,1.5,0.04505456674,0.0312294459,0.07628401264,1.5,0.04505460709,0,0.04505460709
1.57,1.5,0.04852030264,0.03363171097,0.08215201361,1.5,0.04852033779,0,0.04852033779
1.575,1.5,0.05198603854,0.03603397604,0.08802001459,1.5,0.05198607221,0,0.05198607221
1.58,1.5,0.05545177444,0.03843624111,0.09388801556,1.5,0.05545180291,0,0.05545180291
1.585,1.5,0.05891751035,0.04083850618,0.09975601653,1.5,0.05891753733,0,0.05891753733
1.59,1.5,0.06238324625,0.04324077125,0.1056240175,1.5,0.06238326803,0,0.06238326803
1.595,1.5,0.06584898215,0.04564303632,0.1114920185,1.5,0.06584899873,0,0.06584899873
1.6,1.5,0.06931471806,0.04804530139,0.1173600194,1.5,0.06931473315,0,0.06931473315
1.605,1.5,0.07278045396,0.05044756646,0.1232280204,1.5,0.07278046757,0,0.07278046757
1.61,1.5,0.07624618986,0.05284983153,0.1290960214,1.5,0.07624620199,0,0.07624620199
1.615,1.5,0.07971192576,0.0552520966,0.1349640224,1.5,0.07971192896,0,0.07971192896
1.62,1.5,0.08317766167,0.05765436167,0.1408320233,1.5,0.08317766339,0,0.08317766339
1.625,1.5,0.08664339757,0.06005662674,0.1467000243,1.5,0.08664339781,0,0.08664339781
1.63,1.75,-0.08317766167,-0.05765436167,-0.1408320233,1.75,-0.08317766339,0,-0.08317766339
1.635,1.75,-0.07971192576,-0.0552520966,-0.1349640224,1.75,-0.07971192896,0,-0.07971192896
1.64,1.75,-0.07624618986,-0.05284983153,-0.1290960214,1.75,-0.07624620199,0,-0.07624620199
1.645,1.75,-0.07278045396,-0.05044756646,-0.1232280204,1.75,-0.07278046757,0,-0.07278046757
1.65,1.75,-0.06931471806,-0.04804530139,-0.1173600194,1.75,-0.06931473315,0,-0.06931473315
1.655,1.75,-0.06584898215,-0.04564303632,-0.1114920185,1.75,-0.06584899873,0,-0.06584899873
1.66,1.75,-0.06238324625,-0.04324077125,-0.1056240175,1.75,-0.06238326803,0,-0.06238326803
1.665,1.75,-0.05891751035,-0.04083850618,-0.09975601653,1.75,-0.05891753733,0,-0.05891753733
1.67,1.75,-0.05545177444,-0.03843624111,-0.09388801556,1.75,-0.05545180291,0,-0.05545180291
1.675,1.75,-0.05198603854,-0.03603397604,-0.08802001459,1.75,-0.05198607221,0,-0.05198607221
1.68,1.75,-0.04852030264,-0.03363171097,-0.08215201361,1.75,-0.04852033779,0,-0.04852033779
1.685,1.75,-0.04505456674,-0.0312294459,-0.07628401264,1.75,-0.04505460709,0,-0.04505460709
1.69,1.75,-0.04158883083,-0.02882718084,-0.07041601167,1.75,-0.04158879071,0,-0.04158879071
1.695,1.75,-0.03812309493,-0.02642491577,-0.0645480107,1.75,-0.03812306002,0,-0.03812306002
1.7,1.75,-0.03465735903,-0.0240226507,-0.05868000972,1.75,-0.0346573256,0,-0.0346573256
1.705,1.75,-0.03119162313,-0.02162038563,-0.05281200875,1.75,-0.03119159304,0,-0.03119159304
1.71,1.75,-0.02772588722,-0.01921812056,-0.04694400778,1.75,-0.02772586048,0,-0.02772586048
1.715,1.75,-0.02426015132,-0.01681585549,-0.04107600681,1.75,-0.02426012792,0,-0.02426012792
1.72,1.75,-0.02079441542,-0.01441359042,-0.03520800583,1.75,-0.02079439536,0,-0.02079439536
1.725,1.75,-0.01732867951,-0.01201132535,-0.02934000486,1.75,-0.0173286628,0,-0.0173286628
1.73,1.75,-0.01386294361,-0.009609060278,-0.02347200389,1.75,-0.01386293024,0,-0.01386293024
1.735,1.75,-0.01039720771,-0.007206795209,-0.01760400292,1.75,-0.01039719768,0,-0.01039719768
1.74,1.75,-0.006931471806,-0.004804530139,-0.01173600194,1.75,-0.006931465119,0,-0.006931465119
1.745,1.75,-0.003465735903,-0.00240226507,-0.005868000972,1.75,-0.00346573256,0,-0.00346573256
1.75,1.75,-1.539095919e-16,-1.066819997e-16,-2.605915915e-16,1.75,0,0,0
1.755,1.75,0.003465735903,0.00240226507,0.005868000972,1.75,0.00346573256,0,0.00346573256
1.76,1.75,0.006931471806,0.004804530139,0.01173600194,1.75,0.006931465119,0,0.006931465119
1.765,1.75,0.01039720771,0.007206795209,0.01760400292,1.75,0.01039719768,0,0.01039719768
1.77,1.75,0.01386294361,0.009609060278,0.02347200389,1.75,0.01386293024,0,0.01386293024
1.775,1.75,0.01732867951,0.01201132535,0.02934000486,1.75,0.0173286628,0,0.0173286628
1.78,1.75,0.02079441542,0.01441359042,0.03520800583,1.75,0.02079439536,0,0.02079439536
1.785,1.75,0.02426015132,0.01681585549,0.04107600681,1.75,0.02426012792,0,0.02426012792
1.79,1.75,0.02772588722,0.01921812056,0.04694400778,1.75,0.02772586048,0,0.02772586048
1.795,1.75,0.03119162313,0.02162038563,0.05281200875,1.75,0.03119159304,0,0.03119159304
1.8,1.75,0.03465735903,0.0240226507,0.05868000972,1.75,0.0346573256,0,0.0346573256
1.805,1.75,0.03812309493,0.02642491577,0.0645480107,1.75,0.03812306002,0,0.03812306002
1.81,1.75,0.04158883083,0.02882718084,0.07041601167,1.75,0.04158879071,0,0.04158879071
1.815,1.75,0.04505456674,0.0312294459,0.07628401264,1.75,0.04505460709,0,0.04505460709
1.82,1.75,0.04852030264,0.03363171097,0.08215201361,1.75,0.04852033779,0,0.04852033779
1.825,1.75,0.05198603854,0.03603397604,0.08802001459,1.75,0.05198607221,0,0.05198607221
1.83,1.75,0.05545177444,0.03843624111,0.09388801556,1.75,0.05545180291,0,0.05545180291
1.835,1.75,0.05891751035,0.04083850618,0.09975601653,1.75,0.05891753733,0,0.05891753733
1.84,1.75,0.06238324625,0.04324077125,0.1056240175,1.75,0.06238326803,0,0.06238326803
1.845,1.75,0.06584898215,0.04564303632,0.1114920185,1.75,0.06584899873,0,0.06584899873
1.85,1.75,0.06931471806,0.04804530139,0.1173600194,1.75,0.06931473315,0,0.06931473315
1.855,1.75,0.07278045396,0.05044756646,0.1232280204,1.75,0.07278046757,0,0.07278046757
1.86,1.75,0.07624618986,0.05284983153,0.1290960214,1.75,0.07624620199,0,0.07624620199
1.865,1.75,0.07971192576,0.0552520966,0.1349640224,1.75,0.07971192896,0,0.07971192896
1.87,1.75,0.08317766167,0.05765436167,0.1408320233,1.75,0.08317766339,0,0.08317766339
1.875,1.75,0.08664339757,0.06005662674,0.1467000243,2,-0.08664339781,0,-0.08664339781
1.88,2,-0.08317766167,-0.05765436167,-0.1408320233,2,-0.08317766339,0,-0.08317766339
1.885,2,-0.07971192576,-0.0552520966,-0.1349640224,2,-0.07971192896,0,-0.07971192896
1.89,2,-0.07624618986,-0.05284983153,-0.1290960214,2,-0.07624620199,0,-0.07624620199
1.895,2,-0.07278045396,-0.05044756646,-0.1232280204,2,-0.07278046757,0,-0.07278046757
1.9,2,-0.06931471806,-0.04804530139,-0.1173600194,2,-0.06931473315,0,-0.06931473315
1.905,2,-0.06584898215,-0.04564303632,-0.1114920185,2,-0.06584899873,0,-0.06584899873
1.91,2,-0.06238324625,-0.04324077125,-0.1056240175,2,-0.06238326803,0,-0.06238326803
1.915,2,-0.05891751035,-0.04083850618,-0.09975601653,2,-0.05891753733,0,-0.05891753733
1.92,2,-0.05545177444,-0.03843624111,-0.09388801556,2,-0.05545180291,0,-0.05545180291
1.925,2,-0.05198603854,-0.03603397604,-0.08802001459,2,-0.05198607221,0,-0.05198607221
1.93,2,-0.04852030264,-0.03363171097,-0.08215201361,2,-0.04852033779,0,-0.04852033779
1.935,2,-0.04505456674,-0.0312294459,-0.07628401264,2,-0.04505460709,0,-0.04505460709
1.94,2,-0.04158883083,-0.02882718084,-0.07041601167,2,-0.04158879071,0,-0.04158879071
1.945,2,-0.03812309493,-0.02642491577,-0.0645480107,2,-0.03812306002,0,-0.03812306002
1.95,2,-0.03465735903,-0.0240226507,-0.05868000972,2,-0.0346573256,0,-0.0346573256
1.955,2,-0.03119162313,-0.02162038563,-0.05281200875,2,-0.03119159304,0,-0.03119159304
1.96,2,-0.02772588722,-0.01921812056,-0.04694400778,2,-0.02772586048,0,-0.02772586048
1.965,2,-0.02426015132,-0.01681585549,-0.04107600681,2,-0.02426012792,0,-0.02426012792
1.97,2,-0.02079441542,-0.01441359042,-0.03520800583,2,-0.02079439536,0,-0.02079439536
1.975,2,-0.01732867951,-0.01201132535,-0.02934000486,2,-0.0173286628,0,-0.0173286628
1.98,2,-0.01386294361,-0.009609060278,-0.02347200389,2,-0.01386293024,0,-0.01386293024
1.985,2,-0.01039720771,-0.007206795209,-0.01760400292,2,-0.01039719768,0,-0.01039719768
1.99,2,-0.006931471806,-0.004804530139,-0.01173600194,2,-0.006931465119,0,-0.006931465119
1.995,2,-0.003465735903,-0.00240226507,-0.005868000972,2,-0.00346573256,0,-0.00346573256
2,2,-1.539095919e-16,-1.066819997e-16,-2.605915915e-16,2,0,0,0
2.005,2,0.003465735903,0,0.003465735903,2,0.003465815214,0,0.003465815214
2.01,2,0.006931471806,0,0.006931471806,2,0.006931465119,0,0.006931465119
2.015,2,0.01039720771,0,0.01039720771,2,0.01039728057,0,0.01039728057
2.02,2,0.01386294361,0,0.01386294361,2,0.01386293024,0,0.01386293024
2.025,2,0.01732867951,0,0.01732867951,2,0.01732874475,0,0.01732874475
2.03,2,0.02079441542,0,0.02079441542,2,0.02079439536,0,0.02079439536
2.035,2,0.02426015132,0,0.02426015132,2,0.02426021174,0,0.02426021174
2.04,2,0.02772588722,0,0.02772588722,2,0.02772586048,0,0.02772586048
2.045,2,0.03119162313,0,0.03119162313,2,0.03119167686,0,0.03119167686
2.05,2,0.03465735903,0,0.03465735903,2,0.0346573256,0,0.0346573256
2.055,2,0.03812309493,0,0.03812309493,2,0.03812314197,0,0.03812314197
2.06,2,0.04158883083,0,0.04158883083,2,0.04158879071,0,0.04158879071
2.065,2,0.04505456674,0,0.04505456674,2,0.04505460709,0,0.04505460709
2.07,2,0.04852030264,0,0.04852030264,2,0.04852025583,0,0.04852025583
2.075,2,0.05198603854,0,0.05198603854,2,0.05198607221,0,0.05198607221
2.08,2,0.05545177444,0,0.05545177444,2,0.05545172095,0,0.05545172095
2.085,2,0.05891751035,0,0.05891751035,2,0.05891753733,0,0.05891753733
2.09,2,0.06238324625,0,0.06238324625,2,0.06238318607,0,0.06238318607
2.095,2,0.06584898215,0,0.06584898215,2,0.06584899873,0,0.06584899873
2.1,2,0.06931471806,0,0.06931471806,2,0.06931465119,0,0.06931465119
2.105,2,0.07278045396,0,0.07278045396,2,0.07278046757,0,0.07278046757
2.11,2,0.07624618986,0,0.07624618986,2,0.07624612004,0,0.07624612004
2.115,2,0.07971192576,0,0.07971192576,2,0.07971192896,0,0.07971192896
2.12,2,0.08317766167,0,0.08317766167,2,0.08317758143,0,0.08317758143
2.125,2,0.08664339757,0,0.08664339757,2,0.08664339781,0,0.08664339781
2.13,2,0.09010913347,0,0.09010913347,2,0.09010921419,0,0.09010921419
2.135,2,0.09357486938,0,0.09357486938,2,0.09357486665,0,0.09357486665
2.14,2,0.09704060528,0,0.09704060528,2,0.09704067558,0,0.09704067558
2.145,2,0.1005063412,0,0.1005063412,2,0.100506328,0,0.100506328
2.15,2,0.1039720771,0,0.1039720771,2,0.1039721444,0,0.1039721444
2.155,2,0.107437813,0,0.107437813,2,0.1074377969,0,0.1074377969
2.16,2,0.1109035489,0,0.1109035489,2,0.1109036058,0,0.1109036058
2.165,2,0.1143692848,0,0.1143692848,2,0.1143692583,0,0.1143692583
2.17,2,0.1178350207,0,0.1178350207,2,0.1178350747,0,0.1178350747
2.175,2,0.1213007566,0,0.1213007566,2,0.1213007271,0,0.1213007271
2.18,2,0.1247664925,0,0.1247664925,2,0.1247665361,0,0.1247665361
2.185,2,0.1282322284,0,0.1282322284,2,0.128232196,0,0.128232196
2.19,2,0.1316979643,0,0.1316979643,2,0.1316979975,0,0.1316979975
2.195,2,0.1351637002,0,0.1351637002,2,0.1351636499,0,0.1351636499
2.2,2,0.1386294361,0,0.1386294361,2,0.1386294663,0,0.1386294663
2.205,2,0.142095172,0,0.142095172,2,0.1420951188,0,0.1420951188
2.21,2,0.1455609079,0,0.1455609079,2,0.1455609351,0,0.1455609351
2.215,2,0.1490266438,0,0.1490266438,2,0.1490265876,0,0.1490265876
2.22,2,0.1524923797,0,0.1524923797,2,0.152492404,0,0.152492404
2.225,2,0.1559581156,0,0.1559581156,2,0.1559580564,0,0.1559580564
2.23,2,0.1594238515,0,0.1594238515,2,0.1594238579,0,0.1594238579
2.235,2,0.1628895874,0,0.1628895874,2,0.1628895104,0,0.1628895104
2.24,2,0.1663553233,0,0.1663553233,2,0.1663553268,0,0.1663553268
2.245,2,0.1698210592,0,0.1698210592,2,0.1698209792,0,0.1698209792
2.25,2,0.1732867951,0,0.1732867951,2,0.1732867956,0,0.1732867956
2.255,2.5,-0.1698210592,0,-0.1698210592,2.5,-0.1698209792,0,-0.1698209792
2.26,2.5,-0.1663553233,0,-0.1663553233,2.5,-0.1663553268,0,-0.1663553268
2.265,2.5,-0.1628895874,0,-0.1628895874,2.5,-0.1628895104,0,-0.1628895104
2.27,2.5,-0.1594238515,0,-0.1594238515,2.5,-0.1594238579,0,-0.1594238579
2.275,2.5,-0.1559581156,0,-0.1559581156,2.5,-0.1559580564,0,-0.1559580564
2.28,2.5,-0.1524923797,0,-0.1524923797,2.5,-0.152492404,0,-0.152492404
2.285,2.5,-0.1490266438,0,-0.1490266438,2.5,-0.1490265876,0,-0.1490265876
2.29,2.5,-0.1455609079,0,-0.1455609079,2.5,-0.1455609351,0,-0.1455609351
2.295,2.5,-0.142095172,0,-0.142095172,2.5,-0.1420951188,0,-0.1420951188
2.3,2.5,-0.1386294361,0,-0.1386294361,2.5,-0.1386294663,0,-0.1386294663
2.305,2.5,-0.1351637002,0,-0.1351637002,2.5,-0.1351636499,0,-0.1351636499
2.31,2.5,-0.1316979643,0,-0.1316979643,2.5,-0.1316979975,0,-0.1316979975
2.315,2.5,-0.1282322284,0,-0.1282322284,2.5,-0.128232196,0,-0.128232196
2.32,2.5,-0.1247664925,0,-0.1247664925,2.5,-0.1247665361,0,-0.1247665361
2.325,2.5,-0.1213007566,0,-0.1213007566,2.5,-0.1213007271,0,-0.1213007271
2.33,2.5,-0.1178350207,0,-0.1178350207,2.5,-0.1178350747,0,-0.1178350747
2.335,2.5,-0.1143692848,0,-0.1143692848,2.5,-0.1143692583,0,-0.1143692583
2.34,2.5,-0.1109035489,0,-0.1109035489,2.5,-0.1109036058,0,-0.1109036058
2.345,2.5,-0.107437813,0,-0.107437813,2.5,-0.1074377969,0,-0.1074377969
2.35,2.5,-0.1039720771,0,-0.1039720771,2.5,-0.1039721444,0,-0.1039721444
2.355,2.5,-0.1005063412,0,-0.1005063412,2.5,-0.100506328,0,-0.100506328
2.36,2.5,-0.09704060528,0,-0.09704060528,2.5,-0.09704067558,0,-0.09704067558
2.365,2.5,-0.09357486938,0,-0.09357486938,2.5,-0.09357486665,0,-0.09357486665
2.37,2.5,-0.09010913347,0,-0.09010913347,2.5,-0.09010921419,0,-0.09010921419
2.375,2.5,-0.08664339757,0,-0.08664339757,2.5,-0.08664339781,0,-0.08664339781
2.38,2.5,-0.08317766167,0,-0.08317766167,2.5,-0.08317758143,0,-0.08317758143
2.385,2.5,-0.07971192576,0,-0.07971192576,2.5,-0.07971192896,0,-0.07971192896
2.39,2.5,-0.07624618986,0,-0.07624618986,2.5,-0.07624612004,0,-0.07624612004
2.395,2.5,-0.07278045396,0,-0.07278045396,2.5,-0.07278046757,0,-0.07278046757
2.4,2.5,-0.06931471806,0,-0.06931471806,2.5,-0.06931465119,0,-0.06931465119
2.405,2.5,-0.06584898215,0,-0.06584898215,2.5,-0.06584899873,0,-0.06584899873
2.41,2.5,-0.06238324625,0,-0.06238324625,2.5,-0.06238318607,0,-0.06238318607
2.415,2.5,-0.05891751035,0,-0.05891751035,2.5,-0.05891753733,0,-0.05891753733
2.42,2.5,-0.05545177444,0,-0.05545177444,2.5,-0.05545172095,0,-0.05545172095
2.425,2.5,-0.05198603854,0,-0.05198603854,2.5,-0.05198607221,0,-0.05198607221
2.43,2.5,-0.04852030264,0,-0.04852030264,2.5,-0.04852025583,0,-0.04852025583
2.435,2.5,-0.04505456674,0,-0.04505456674,2.5,-0.04505460709,0,-0.04505460709
2.44,2.5,-0.04158883083,0,-0.04158883083,2.5,-0.04158879071,0,-0.04158879071
2.445,2.5,-0.03812309493,0,-0.03812309493,2.5,-0.03812314197,0,-0.03812314197
2.45,2.5,-0.03465735903,0,-0.03465735903,2.5,-0.0346573256,0,-0.0346573256
2.455,2.5,-0.03119162313,0,-0.03119162313,2.5,-0.03119167686,0,-0.03119167686
2.46,2.5,-0.02772588722,0,-0.02772588722,2.5,-0.02772586048,0,-0.02772586048
2.465,2.5,-0.02426015132,0,-0.02426015132,2.5,-0.02426021174,0,-0.02426021174
2.47,2.5,-0.02079441542,0,-0.02079441542,2.5,-0.02079439536,0,-0.02079439536
2.475,2.5,-0.01732867951,0,-0.01732867951,2.5,-0.01732874475,0,-0.01732874475
2.48,2.5,-0.01386294361,0,-0.01386294361,2.5,-0.01386293024,0,-0.01386293024
2.485,2.5,-0.01039720771,0,-0.01039720771,2.5,-0.01039728057,0,-0.01039728057
2.49,2.5,-0.006931471806,0,-0.006931471806,2.5,-0.006931465119,0,-0.006931465119
2.495,2.5,-0.003465735903,0,-0.003465735903,2.5,-0.003465815214,0,-0.003465815214
2.5,2.5,0,0,0,2.5,0,0,0
2.505,2.5,0.003465735903,0,0.003465735903,2.5,0.003465815214,0,0.003465815214
2.51,2.5,0.006931471806,0,0.006931471806,2.5,0.006931465119,0,0.006931465119
2.515,2.5,0.01039720771,0,0.01039720771,2.5,0.01039728057,0,0.01039728057
2.52,2.5,0.01386294361,0,0.01386294361,2.5,0.01386293024,0,0.01386293024
2.525,2.5,0.01732867951,0,0.01732867951,2.5,0.01732874475,0,0.01732874475
2.53,2.5,0.02079441542,0,0.02079441542,2.5,0.02079439536,0,0.02079439536
2.535,2.5,0.02426015132,0,0.02426015132,2.5,0.02426021174,0,0.02426021174
2.54,2.5,0.02772588722,0,0.02772588722,2.5,0.02772586048,0,0.02772586048
2.545,2.5,0.03119162313,0,0.03119162313,2.5,0.03119167686,0,0.03119167686
2.55,2.5,0.03465735903,0,0.03465735903,2.5,0.0346573256,0,0.0346573256
2.555,2.5,0.03812309493,0,0.03812309493,2.5,0.03812314197,0,0.03812314197
2.56,2.5,0.04158883083,0,0.04158883083,2.5,0.04158879071,0,0.04158879071
2.565,2.5,0.04505456674,0,0.04505456674,2.5,0.04505460709,0,0.04505460709
2.57,2.5,0.04852030264,0,0.04852030264,2.5,0.04852025583,0,0.04852025583
2.575,2.5,0.05198603854,0,0.05198603854,2.5,0.05198607221,0,0.05198607221
2.58,2.5,0.05545177444,0,0.05545177444,2.5,0.05545172095,0,0.05545172095
2.585,2.5,0.05891751035,0,0.05891751035,2.5,0.05891753733,0,0.05891753733
2.59,2.5,0.06238324625,0,0.06238324625,2.5,0.06238318607,0,0.06238318607
2.595,2.5,0.06584898215,0,0.06584898215,2.5,0.06584899873,0,0.06584899873
2.6,2.5,0.06931471806,0,0.06931471806,2.5,0.06931465119,0,0.06931465119
2.605,2.5,0.07278045396,0,0.07278045396,2.5,0.07278046757,0,0.07278046757
2.61,2.5,0.07624618986,0,0.07624618986,2.5,0.07624612004,0,0.07624612004
2.615,2.5,0.07971192576,0,0.07971192576,2.5,0.07971192896,0,0.07971192896
2.62,2.5,0.08317766167,0,0.08317766167,2.5,0.08317758143,0,0.08317758143
2.625,2.5,0.08664339757,0,0.08664339757,2.5,0.08664339781,0,0.08664339781
2.63,2.5,0.09010913347,0,0.09010913347,2.5,0.09010921419,0,0.09010921419
2.635,2.5,0.09357486938,0,0.09357486938,2.5,0.09357486665,0,0.09357486665
2.64,2.5,0.09704060528,0,0.09704060528,2.5,0.09704067558,0,0.09704067558
2.645,2.5,0.1005063412,0,0.1005063412,2.5,0.100506328,0,0.100506328
2.65,2.5,0.1039720771,0,0.1039720771,2.5,0.1039721444,0,0.1039721444
2.655,2.5,0.107437813,0,0.107437813,2.5,0.1074377969,0,0.1074377969
2.66,2.5,0.1109035489,0,0.1109035489,2.5,0.1109036058,0,0.1109036058
2.665,2.5,0.1143692848,0,0.1143692848,2.5,0.1143692583,0,0.1143692583
2.67,2.5,0.1178350207,0,0.1178350207,2.5,0.1178350747,0,0.1178350747
2.675,2.5,0.1213007566,0,0.1213007566,2.5,0.1213007271,0,0.1213007271
2.68,2.5,0.1247664925,0,0.1247664925,2.5,0.1247665361,0,0.1247665361
2.685,2.5,0.1282322284,0,0.1282322284,2.5,0.128232196,0,0.128232196
2.69,2.5,0.1316979643,0,0.1316979643,2.5,0.1316979975,0,0.1316979975
2.695,2.5,0.1351637002,0,0.1351637002,2.5,0.1351636499,0,0.1351636499
2.7,2.5,0.1386294361,0,0.1386294361,2.5,0.1386294663,0,0.1386294663
2.705,2.5,0.142095172,0,0.142095172,2.5,0.1420951188,0,0.1420951188
2.71,2.5,0.1455609079,0,0.1455609079,2.5,0.1455609351,0,0.1455609351
2.715,2.5,0.1490266438,0,0.1490266438,2.5,0.1490265876,0,0.1490265876
2.72,2.5,0.1524923797,0,0.1524923797,2.5,0.152492404,0,0.152492404
2.725,2.5,0.1559581156,0,0.1559581156,2.5,0.1559580564,0,0.1559580564
2.73,2.5,0.1594238515,0,0.1594238515,2.5,0.1594238579,0,0.1594238579
2.735,2.5,0.1628895874,0,0.1628895874,2.5,0.1628895104,0,0.1628895104
2.74,2.5,0.1663553233,0,0.1663553233,2.5,0.1663553268,0,0.1663553268
2.745,2.5,0.1698210592,0,0.1698210592,2.5,0.1698209792,0,0.1698209792
2.75,3,-0.1732867951,0,-0.1732867951,3,-0.1732867956,0,-0.1732867956
2.755,3,-0.1698210592,0,-0.1698210592,3,-0.1698209792,0,-0.1698209792
2.76,3,-0.1663553233,0,-0.1663553233,3,-0.1663553268,0,-0.1663553268
2.765,3,-0.1628895874,0,-0.1628895874,3,-0.1628895104,0,-0.1628895104
2.77,3,-0.1594238515,0,-0.1594238515,3,-0.1594238579,0,-0.1594238579
2.775,3,-0.1559581156,0,-0.1559581156,3,-0.1559580564,0,-0.1559580564
2.78,3,-0.1524923797,0,-0.1524923797,3,-0.152492404,0,-0.152492404
2.785,3,-0.1490266438,0,-0.1490266438,3,-0.1490265876,0,-0.1490265876
2.79,3,-0.1455609079,0,-0.1455609079,3,-0.1455609351,0,-0.1455609351
2.795,3,-0.142095172,0,-0.142095172,3,-0.1420951188,0,-0.1420951188
2.8,3,-0.1386294361,0,-0.1386294361,3,-0.1386294663,0,-0.1386294663
2.805,3,-0.1351637002,0,-0.1351637002,3,-0.1351636499,0,-0.1351636499
2.81,3,-0.1316979643,0,-0.1316979643,3,-0.1316979975,0,-0.1316979975
2.815,3,-0.1282322284,0,-0.1282322284,3,-0.128232196,0,-0.128232196
2.82,3,-0.1247664925,0,-0.1247664925,3,-0.1247665361,0,-0.1247665361
2.825,3,-0.1213007566,0,-0.1213007566,3,-0.1213007271,0,-0.1213007271
2.83,3,-0.1178350207,0,-0.1178350207,3,-0.1178350747,0,-0.1178350747
2.835,3,-0.1143692848,0,-0.1143692848,3,-0.1143692583,0,-0.1143692583
2.84,3,-0.1109035489,0,-0.1109035489,3,-0.1109036058,0,-0.1109036058
2.845,3,-0.107437813,0,-0.107437813,3,-0.1074377969,0,-0.1074377969
2.85,3,-0.1039720771,0,-0.1039720771,3,-0.1039721444,0,-0.1039721444
2.855,3,-0.1005063412,0,-0.1005063412,3,-0.100506328,0,-0.100506328
2.86,3,-0.09704060528,0,-0.09704060528,3,-0.09704067558,0,-0.09704067558
2.865,3,-0.09357486938,0,-0.09357486938,3,-0.09357486665,0,-0.09357486665
2.87,3,-0.09010913347,0,-0.09010913347,3,-0.09010921419,0,-0.09010921419
2.875,3,-0.08664339757,0,-0.08664339757,3,-0.08664339781,0,-0.08664339781
2.88,3,-0.08317766167,0,-0.08317766167,3,-0.08317758143,0,-0.08317758143
2.885,3,-0.07971192576,0,-0.07971192576,3,-0.07971192896,0,-0.07971192896
2.89,3,-0.07624618986,0,-0.07624618986,3,-0.07624612004,0,-0.07624612004
2.895,3,-0.07278045396,0,-0.07278045396,3,-0.07278046757,0,-0.07278046757
2.9,3,-0.06931471806,0,-0.06931471806,3,-0.06931465119,0,-0.06931465119
2.905,3,-0.06584898215,0,-0.06584898215,3,-0.06584899873,0,-0.06584899873
2.91,3,-0.06238324625,0,-0.06238324625,3,-0.06238318607,0,-0.06238318607
2.915,3,-0.05891751035,0,-0.05891751035,3,-0.05891753733,0,-0.05891753733
2.92,3,-0.05545177444,0,-0.05545177444,3,-0.05545172095,0,-0.05545172095
2.925,3,-0.05198603854,0,-0.05198603854,3,-0.05198607221,0,-0.05198607221
2.93,3,-0.04852030264,0,-0.04852030264,3,-0.04852025583,0,-0.04852025583
2.935,3,-0.04505456674,0,-0.04505456674,3,-0.04505460709,0,-0.04505460709
2.94,3,-0.04158883083,0,-0.04158883083,3,-0.04158879071,0,-0.04158879071
2.945,3,-0.03812309493,0,-0.03812309493,3,-0.03812314197,0,-0.03812314197
2.95,3,-0.03465735903,0,-0.03465735903,3,-0.0346573256,0,-0.0346573256
2.955,3,-0.03119162313,0,-0.03119162313,3,-0.03119167686,0,-0.03119167686
2.96,3,-0.02772588722,0,-0.02772588722,3,-0.02772586048,0,-0.02772586048
2.965,3,-0.02426015132,0,-0.02426015132,3,-0.02426021174,0,-0.02426021174
2.97,3,-0.02079441542,0,-0.02079441542,3,-0.02079439536,0,-0.02079439536
2.975,3,-0.01732867951,0,-0.01732867951,3,-0.01732874475,0,-0.01732874475
2.98,3,-0.01386294361,0,-0.01386294361,3,-0.01386293024,0,-0.01386293024
2.985,3,-0.01039720771,0,-0.01039720771,3,-0.01039728057,0,-0.01039728057
2.99,3,-0.006931471806,0,-0.006931471806,3,-0.006931465119,0,-0.006931465119
2.995,3,-0.003465735903,0,-0.003465735903,3,-0.003465815214,0,-0.003465815214
3,3,0,0,0,3,0,0,0
3.005,3,0.003465735903,0,0.003465735903,3,0.003465815214,0,0.003465815214
3.01,3,0.006931471806,0,0.006931471806,3,0.006931465119,0,0.006931465119
3.015,3,0.01039720771,0,0.01039720771,3,0.01039728057,0,0.01039728057
3.02,3,0.01386294361,0,0.01386294361,3,0.01386293024,0,0.01386293024
3.025,3,0.01732867951,0,0.01732867951,3,0.01732874475,0,0.01732874475
3.03,3,0.02079441542,0,0.02079441542,3,0.02079439536,0,0.02079439536
3.035,3,0.02426015132,0,0.02426015132,3,0.02426021174,0,0.02426021174
3.04,3,0.02772588722,0,0.02772588722,3,0.02772586048,0,0.02772586048
3.045,3,0.03119162313,0,0.03119162313,3,0.03119167686,0,0.03119167686
3.05,3,0.03465735903,0,0.03465735903,3,0.0346573256,0,0.0346573256
3.055,3,0.03812309493,0,0.03812309493,3,0.03812314197,0,0.03812314197
3.06,3,0.04158883083,0,0.04158883083,3,0.04158879071,0,0.04158879071
3.065,3,0.04505456674,0,0.04505456674,3,0.04505460709,0,0.04505460709
3.07,3,0.04852030264,0,0.04852030264,3,0.04852025583,0,0.04852025583
3.075,3,0.05198603854,0,0.05198603854,3,0.05198607221,0,0.05198607221
3.08,3,0.05545177444,0,0.05545177444,3,0.05545172095,0,0.05545172095
3.085,3,0.05891751035,0,0.05891751035,3,0.05891753733,0,0.05891753733
3.09,3,0.06238324625,0,0.06238324625,3,0.06238318607,0,0.06238318607
3.095,3,0.06584898215,0,0.06584898215,3,0.06584899873,0,0.06584899873
3.1,3,0.06931471806,0,0.06931471806,3,0.06931465119,0,0.06931465119
3.105,3,0.07278045396,0,0.07278045396,3,0.07278046757,0,0.07278046757
3.11,3,0.07624618986,0,0.07624618986,3,0.07624612004,0,0.07624612004
3.115,3,0.07971192576,0,0.07971192576,3,0.07971192896,0,0.07971192896
3.12,3,0.08317766167,0,0.08317766167,3,0.08317758143,0,0.08317758143
3.125,3,0.08664339757,0,0.08664339757,3,0.08664339781,0,0.08664339781
3.13,3,0.09010913347,0,0.09010913347,3,0.09010921419,0,0.09010921419
3.135,3,0.09357486938,0,0.09357486938,3,0.09357486665,0,0.09357486665
3.14,3,0.09704060528,0,0.09704060528,3,0.09704067558,0,0.09704067558
3.145,3,0.1005063412,0,0.1005063412,3,0.100506328,0,0.100506328
3.15,3,0.1039720771,0,0.1039720771,3,0.1039721444,0,0.1039721444
3.155,3,0.107437813,0,0.107437813,3,0.1074377969,0,0.1074377969
3.16,3,0.1109035489,0,0.1109035489,3,0.1109036058,0,0.1109036058
3.165,3,0.1143692848,0,0.1143692848,3,0.1143692583,0,0.1143692583
3.17,3,0.1178350207,0,0.1178350207,3,0.1178350747,0,0.1178350747
3.175,3,0.1213007566,0,0.1213007566,3,0.1213007271,0,0.1213007271
3.18,3,0.1247664925,0,0.1247664925,3,0.1247665361,0,0.1247665361
3.185,3,0.1282322284,0,0.1282322284,3,0.128232196,0,0.128232196
3.19,3,0.1316979643,0,0.1316979643,3,0.1316979975,0,0.1316979975
3.195,3,0.1351637002,0,0.1351637002,3,0.1351636499,0,0.1351636499
3.2,3,0.1386294361,0,0.1386294361,3,0.1386294663,0,0.1386294663
3.205,3,0.142095172,0,0.142095172,3,0.1420951188,0,0.1420951188
3.21,3,0.1455609079,0,0.1455609079,3,0.1455609351,0,0.1455609351
3.215,3,0.1490266438,0,0.1490266438,3,0.1490265876,0,0.1490265876
3.22,3,0.1524923797,0,0.1524923797,3,0.152492404,0,0.152492404
3.225,3,0.1559581156,0,0.1559581156,3,0.1559580564,0,0.1559580564
3.23,3,0.1594238515,0,0.1594238515,3,0.1594238579,0,0.1594238579
3.235,3,0.1628895874,0,0.1628895874,3,0.1628895104,0,0.1628895104
3.24,3,0.1663553233,0,0.1663553233,3,0.1663553268,0,0.1663553268
3.245,3,0.1698210592,0,0.1698210592,3,0.1698209792,0,0.1698209792
3.25,3,0.1732867951,0,0.1732867951,3,0.1732867956,0,0.1732867956
3.255,3.5,-0.1698210592,0,-0.1698210592,3.5,-0.1698209792,0,-0.1698209792
3.26,3.5,-0.1663553233,0,-0.1663553233,3.5,-0.1663553268,0,-0.1663553268
3.265,3.5,-0.1628895874,0,-0.1628895874,3.5,-0.1628895104,0,-0.1628895104
3.27,3.5,-0.1594238515,0,-0.1594238515,3.5,-0.1594238579,0,-0.1594238579
3.275,3.5,-0.1559581156,0,-0.1559581156,3.5,-0.1559580564,0,-0.1559580564
3.28,3.5,-0.1524923797,0,-0.1524923797,3.5,-0.152492404,0,-0.152492404
3.285,3.5,-0.1490266438,0,-0.1490266438,3.5,-0.1490265876,0,-0.1490265876
3.29,3.5,-0.1455609079,0,-0.1455609079,3.5,-0.1455609351,0,-0.1455609351
3.295,3.5,-0.142095172,0,-0.142095172,3.5,-0.1420951188,0,-0.1420951188
3.3,3.5,-0.1386294361,0,-0.1386294361,3.5,-0.1386294663,0,-0.1386294663
3.305,3.5,-0.1351637002,0,-0.1351637002,3.5,-0.1351636499,0,-0.1351636499
3.31,3.5,-0.1316979643,0,-0.1316979643,3.5,-0.1316979975,0,-0.1316979975
3.315,3.5,-0.1282322284,0,-0.1282322284,3.5,-0.128232196,0,-0.128232196
3.32,3.5,-0.1247664925,0,-0.1247664925,3.5,-0.1247665361,0,-0.1247665361
3.325,3.5,-0.1213007566,0,-0.1213007566,3.5,-0.1213007271,0,-0.1213007271
3.33,3.5,-0.1178350207,0,-0.1178350207,3.5,-0.1178350747,0,-0.1178350747
3.335,3.5,-0.1143692848,0,-0.1143692848,3.5,-0.1143692583,0,-0.1143692583
3.34,3.5,-0.1109035489,0,-0.1109035489,3.5,-0.1109036058,0,-0.1109036058
3.345,3.5,-0.107437813,0,-0.107437813,3.5,-0.1074377969,0,-0.1074377969
3.35,3.5,-0.1039720771,0,-0.1039720771,3.5,-0.1039721444,0,-0.1039721444
3.355,3.5,-0.1005063412,0,-0.1005063412,3.5,-0.100506328,0,-0.100506328
3.36,3.5,-0.09704060528,0,-0.09704060528,3.5,-0.09704067558,0,-0.09704067558
3.365,3.5,-0.09357486938,0,-0.09357486938,3.5,-0.09357486665,0,-0.09357486665
3.37,3.5,-0.09010913347,0,-0.09010913347,3.5,-0.09010921419,0,-0.09010921419
3.375,3.5,-0.08664339757,0,-0.08664339757,3.5,-0.08664339781,0,-0.08664339781
3.38,3.5,-0.08317766167,0,-0.08317766167,3.5,-0.08317758143,0,-0.08317758143
3.385,3.5,-0.07971192576,0,-0.07971192576,3.5,-0.07971192896,0,-0.07971192896
3.39,3.5,-0.07624618986,0,-0.07624618986,3.5,-0.07624612004,0,-0.07624612004
3.395,3.5,-0.07278045396,0,-0.07278045396,3.5,-0.07278046757,0,-0.07278046757
3.4,3.5,-0.06931471806,0,-0.06931471806,3.5,-0.06931465119,0,-0.06931465119
3.405,3.5,-0.06584898215,0,-0.06584898215,3.5,-0.06584899873,0,-0.06584899873
3.41,3.5,-0.06238324625,0,-0.06238324625,3.5,-0.06238318607,0,-0.06238318607
3.415,3.5,-0.05891751035,0,-0.05891751035,3.5,-0.05891753733,0,-0.05891753733
3.42,3.5,-0.05545177444,0,-0.05545177444,3.5,-0.05545172095,0,-0.05545172095
3.425,3.5,-0.05198603854,0,-0.05198603854,3.5,-0.05198607221,0,-0.05198607221
3.43,3.5,-0.04852030264,0,-0.04852030264,3.5,-0.04852025583,0,-0.04852025583
3.435,3.5,-0.04505456674,0,-0.04505456674,3.5,-0.04505460709,0,-0.04505460709
3.44,3.5,-0.04158883083,0,-0.04158883083,3.5,-0.04158879071,0,-0.04158879071
3.445,3.5,-0.03812309493,0,-0.03812309493,3.5,-0.03812314197,0,-0.03812314197
3.45,3.5,-0.03465735903,0,-0.03465735903,3.5,-0.0346573256,0,-0.0346573256
3.455,3.5,-0.03119162313,0,-0.03119162313,3.5,-0.03119167686,0,-0.03119167686
3.46,3.5,-0.02772588722,0,-0.02772588722,3.5,-0.02772586048,0,-0.02772586048
3.465,3.5,-0.02426015132,0,-0.02426015132,3.5,-0.02426021174,0,-0.02426021174
3.47,3.5,-0.02079441542,0,-0.02079441542,3.5,-0.02079439536,0,-0.02079439536
3.475,3.5,-0.01732867951,0,-0.01732867951,3.5,-0.01732874475,0,-0.01732874475
3.48,3.5,-0.01386294361,0,-0.01386294361,3.5,-0.01386293024,0,-0.01386293024
3.485,3.5,-0.01039720771,0,-0.01039720771,3.5,-0.01039728057,0,-0.01039728057
3.49,3.5,-0.006931471806,0,-0.006931471806,3.5,-0.006931465119,0,-0.006931465119
3.495,3.5,-0.003465735903,0,-0.003465735903,3.5,-0.003465815214,0,-0.003465815214
3.5,3.5,0,0,0,3.5,0,0,0
3.505,3.5,0.003465735903,0,0.003465735903,3.5,0.003465815214,0,0.003465815214
3.51,3.5,0.006931471806,0,0.006931471806,3.5,0.006931465119,0,0.006931465119
3.515,3.5,0.01039720771,0,0.01039720771,3.5,0.01039728057,0,0.01039728057
3.52,3.5,0.01386294361,0,0.01386294361,3.5,0.01386293024,0,0.01386293024
3.525,3.5,0.01732867951,0,0.01732867951,3.5,0.01732874475,0,0.01732874475
3.53,3.5,0.02079441542,0,0.02079441542,3.5,0.02079439536,0,0.02079439536
3.535,3.5,0.02426015132,0,0.02426015132,3.5,0.02426021174,0,0.02426021174
3.54,3.5,0.02772588722,0,0.02772588722,3.5,0.02772586048,0,0.02772586048
3.545,3.5,0.03119162313,0,0.03119162313,3.5,0.03119167686,0,0.03119167686
3.55,3.5,0.03465735903,0,0.03465735903,3.5,0.0346573256,0,0.0346573256
3.555,3.5,0.03812309493,0,0.03812309493,3.5,0.03812314197,0,0.03812314197
3.56,3.5,0.04158883083,0,0.04158883083,3.5,0.04158879071,0,0.04158879071
3.565,3.5,0.04505456674,0,0.04505456674,3.5,0.04505460709,0,0.04505460709
3.57,3.5,0.04852030264,0,0.04852030264,3.5,0.04852025583,0,0.04852025583
3.575,3.5,0.05198603854,0,0.05198603854,3.5,0.05198607221,0,0.05198607221
3.58,3.5,0.05545177444,0,0.05545177444,3.5,0.05545172095,0,0.05545172095
3.585,3.5,0.05891751035,0,0.05891751035,3.5,0.05891753733,0,0.05891753733
3.59,3.5,0.06238324625,0,0.06238324625,3.5,0.06238318607,0,0.06238318607
3.595,3.5,0.06584898215,0,0.06584898215,3.5,0.06584899873,0,0.06584899873
3.6,3.5,0.06931471806,0,0.06931471806,3.5,0.06931465119,0,0.06931465119
3.605,3.5,0.07278045396,0,0.07278045396,3.5,0.07278046757,0,0.07278046757
3.61,3.5,0.07624618986,0,0.07624618986,3.5,0.07624612004,0,0.07624612004
3.615,3.5,0.07971192576,0,0.07971192576,3.5,0.07971192896,0,0.07971192896
3.62,3.5,0.08317766167,0,0.08317766167,3.5,0.08317758143,0,0.08317758143
3.625,3.5,0.08664339757,0,0.08664339757,3.5,0.08664339781,0,0.08664339781
3.63,3.5,0.09010913347,0,0.09010913347,3.5,0.09010921419,0,0.09010921419
3.635,3.5,0.09357486938,0,0.09357486938,3.5,0.09357486665,0,0.09357486665
3.64,3.5,0.09704060528,0,0.09704060528,3.5,0.09704067558,0,0.09704067558
3.645,3.5,0.1005063412,0,0.1005063412,3.5,0.100506328,0,0.100506328
3.65,3.5,0.1039720771,0,0.1039720771,3.5,0.1039721444,0,0.1039721444
3.655,3.5,0.107437813,0,0.107437813,3.5,0.1074377969,0,0.1074377969
3.66,3.5,0.1109035489,0,0.1109035489,3.5,0.1109036058,0,0.1109036058
3.665,3.5,0.1143692848,0,0.1143692848,3.5,0.1143692583,0,0.1143692583
3.67,3.5,0.1178350207,0,0.1178350207,3.5,0.1178350747,0,0.1178350747
3.675,3.5,0.1213007566,0,0.1213007566,3.5,0.1213007271,0,0.1213007271
3.68,3.5,0.1247664925,0,0.1247664925,3.5,0.1247665361,0,0.1247665361
3.685,3.5,0.1282322284,0,0.1282322284,3.5,0.128232196,0,0.128232196
3.69,3.5,0.1316979643,0,0.1316979643,3.5,0.1316979975,0,0.1316979975
3.695,3.5,0.1351637002,0,0.1351637002,3.5,0.1351636499,0,0.1351636499
3.7,3.5,0.1386294361,0,0.1386294361,3.5,0.1386294663,0,0.1386294663
3.705,3.5,0.142095172,0,0.142095172,3.5,0.1420951188,0,0.1420951188
3.71,3.5,0.1455609079,0,0.1455609079,3.5,0.1455609351,0,0.1455609351
3.715,3.5,0.1490266438,0,0.1490266438,3.5,0.1490265876,0,0.1490265876
3.72,3.5,0.1524923797,0,0.1524923797,3.5,0.152492404,0,0.152492404
3.725,3.5,0.1559581156,0,0.1559581156,3.5,0.1559580564,0,0.1559580564
3.73,3.5,0.1594238515,0,0.1594238515,3.5,0.1594238579,0,0.1594238579
3.735,3.5,0.1628895874,0,0.1628895874,3.5,0.1628895104,0,0.1628895104
3.74,3.5,0.1663553233,0,0.1663553233,3.5,0.1663553268,0,0.1663553268
3.745,3.5,0.1698210592,0,0.1698210592,3.5,0.1698209792,0,0.1698209792
3.75,4,-0.1732867951,0,-0.1732867951,4,-0.1732867956,0,-0.1732867956
3.755,4,-0.1698210592,0,-0.1698210592,4,-0.1698209792,0,-0.1698209792
3.76,4,-0.1663553233,0,-0.1663553233,4,-0.1663553268,0,-0.1663553268
3.765,4,-0.1628895874,0,-0.1628895874,4,-0.1628895104,0,-0.1628895104
3.77,4,-0.1594238515,0,-0.1594238515,4,-0.1594238579,0,-0.1594238579
3.775,4,-0.1559581156,0,-0.1559581156,4,-0.1559580564,0,-0.1559580564
3.78,4,-0.1524923797,0,-0.1524923797,4,-0.152492404,0,-0.152492404
3.785,4,-0.1490266438,0,-0.1490266438,4,-0.1490265876,0,-0.1490265876
3.79,4,-0.1455609079,0,-0.1455609079,4,-0.1455609351,0,-0.1455609351
3.795,4,-0.142095172,0,-0.142095172,4,-0.1420951188,0,-0.1420951188
3.8,4,-0.1386294361,0,-0.1386294361,4,-0.1386294663,0,-0.1386294663
3.805,4,-0.1351637002,0,-0.1351637002,4,-0.1351636499,0,-0.1351636499
3.81,4,-0.1316979643,0,-0.1316979643,4,-0.1316979975,0,-0.1316979975
3.815,4,-0.1282322284,0,-0.1282322284,4,-0.128232196,0,-0.128232196
3.82,4,-0.1247664925,0,-0.1247664925,4,-0.1247665361,0,-0.1247665361
3.825,4,-0.1213007566,0,-0.1213007566,4,-0.1213007271,0,-0.1213007271
3.83,4,-0.1178350207,0,-0.1178350207,4,-0.1178350747,0,-0.1178350747
3.835,4,-0.1143692848,0,-0.1143692848,4,-0.1143692583,0,-0.1143692583
3.84,4,-0.1109035489,0,-0.1109035489,4,-0.1109036058,0,-0.1109036058
3.845,4,-0.107437813,0,-0.107437813,4,-0.1074377969,0,-0.1074377969
3.85,4,-0.1039720771,0,-0.1039720771,4,-0.1039721444,0,-0.1039721444
3.855,4,-0.1005063412,0,-0.1005063412,4,-0.100506328,0,-0.100506328
3.86,4,-0.09704060528,0,-0.09704060528,4,-0.09704067558,0,-0.09704067558
3.865,4,-0.09357486938,0,-0.09357486938,4,-0.09357486665,0,-0.09357486665
3.87,4,-0.09010913347,0,-0.09010913347,4,-0.09010921419,0,-0.09010921419
3.875,4,-0.08664339757,0,-0.08664339757,4,-0.08664339781,0,-0.08664339781
3.88,4,-0.08317766167,0,-0.08317766167,4,-0.08317758143,0,-0.08317758143
3.885,4,-0.07971192576,0,-0.07971192576,4,-0.07971192896,0,-0.07971192896
3.89,4,-0.07624618986,0,-0.07624618986,4,-0.07624612004,0,-0.07624612004
3.895,4,-0.07278045396,0,-0.07278045396,4,-0.07278046757,0,-0.07278046757
3.9,4,-0.06931471806,0,-0.06931471806,4,-0.06931465119,0,-0.06931465119
3.905,4,-0.06584898215,0,-0.06584898215,4,-0.06584899873,0,-0.06584899873
3.91,4,-0.06238324625,0,-0.06238324625,4,-0.06238318607,0,-0.06238318607
3.915,4,-0.05891751035,0,-0.05891751035,4,-0.05891753733,0,-0.05891753733
3.92,4,-0.05545177444,0,-0.05545177444,4,-0.05545172095,0,-0.05545172095
3.925,4,-0.05198603854,0,-0.05198603854,4,-0.05198607221,0,-0.05198607221
3.93,4,-0.04852030264,0,-0.04852030264,4,-0.04852025583,0,-0.04852025583
3.935,4,-0.04505456674,0,-0.04505456674,4,-0.04505460709,0,-0.04505460709
3.94,4,-0.04158883083,0,-0.04158883083,4,-0.04158879071,0,-0.04158879071
3.945,4,-0.03812309493,0,-0.03812309493,4,-0.03812314197,0,-0.03812314197
3.95,4,-0.03465735903,0,-0.03465735903,4,-0.0346573256,0,-0.0346573256
3.955,4,-0.03119162313,0,-0.03119162313,4,-0.03119167686,0,-0.03119167686
3.96,4,-0.02772588722,0,-0.02772588722,4,-0.02772586048,0,-0.02772586048
3.965,4,-0.02426015132,0,-0.02426015132,4,-0.02426021174,0,-0.02426021174
3.97,4,-0.02079441542,0,-0.02079441542,4,-0.02079439536,0,-0.02079439536
3.975,4,-0.01732867951,0,-0.01732867951,4,-0.01732874475,0,-0.01732874475
3.98,4,-0.01386294361,0,-0.01386294361,4,-0.01386293024,0,-0.01386293024
3.985,4,-0.01039720771,0,-0.01039720771,4,-0.01039728057,0,-0.01039728057
3.99,4,-0.006931471806,0,-0.006931471806,4,-0.006931465119,0,-0.006931465119
3.995,4,-0.003465735903,0,-0.003465735903,4,-0.003465815214,0,-0.003465815214
4,4,0,0,0,4,0,0,0
4.005,4,0.003465735903,0,0.003465735903,4,0.003465815214,0,0.003465815214
4.01,4,0.006931471806,0,0.006931471806,4,0.006931630429,0,0.006931630429
4.015,4,0.01039720771,0,0.01039720771,4,0.01039711479,0,0.01039711479
4.02,4,0.01386294361,0,0.01386294361,4,0.01386293024,0,0.01386293024
4.025,4,0.01732867951,0,0.01732867951,4,0.01732874475,0,0.01732874475
4.03,4,0.02079441542,0,0.02079441542,4,0.02079456113,0,0.02079456113
4.035,4,0.02426015132,0,0.02426015132,4,0.02426004596,0,0.02426004596
4.04,4,0.02772588722,0,0.02772588722,4,0.02772586048,0,0.02772586048
4.045,4,0.03119162313,0,0.03119162313,4,0.03119167686,0,0.03119167686
4.05,4,0.03465735903,0,0.03465735903,4,0.03465748951,0,0.03465748951
4.055,4,0.03812309493,0,0.03812309493,4,0.03812297434,0,0.03812297434
4.06,4,0.04158883083,0,0.04158883083,4,0.04158879071,0,0.04158879071
4.065,4,0.04505456674,0,0.04505456674,4,0.04505460709,0,0.04505460709
4.07,4,0.04852030264,0,0.04852030264,4,0.04852042347,0,0.04852042347
4.075,4,0.05198603854,0,0.05198603854,4,0.0519859083,0,0.0519859083
4.08,4,0.05545177444,0,0.05545177444,4,0.05545172095,0,0.05545172095
4.085,4,0.05891751035,0,0.05891751035,4,0.05891753733,0,0.05891753733
4.09,4,0.06238324625,0,0.06238324625,4,0.06238335371,0,0.06238335371
4.095,4,0.06584898215,0,0.06584898215,4,0.06584883481,0,0.06584883481
4.1,4,0.06931471806,0,0.06931471806,4,0.06931465119,0,0.06931465119
4.105,4,0.07278045396,0,0.07278045396,4,0.07278046757,0,0.07278046757
4.11,4,0.07624618986,0,0.07624618986,4,0.07624628395,0,0.07624628395
4.115,4,0.07971192576,0,0.07971192576,4,0.07971176505,0,0.07971176505
4.12,4,0.08317766167,0,0.08317766167,4,0.08317758143,0,0.08317758143
4.125,4,0.08664339757,0,0.08664339757,4,0.08664339781,0,0.08664339781
4.13,4,0.09010913347,0,0.09010913347,4,0.09010921419,0,0.09010921419
4.135,4,0.09357486938,0,0.09357486938,4,0.09357503057,0,0.09357503057
4.14,4,0.09704060528,0,0.09704060528,4,0.09704051167,0,0.09704051167
4.145,4,0.1005063412,0,0.1005063412,4,0.100506328,0,0.100506328
4.15,4,0.1039720771,0,0.1039720771,4,0.1039721444,0,0.1039721444
4.155,4,0.107437813,0,0.107437813,4,0.1074379608,0,0.1074379608
4.16,4,0.1109035489,0,0.1109035489,4,0.1109034419,0,0.1109034419
4.165,4,0.1143692848,0,0.1143692848,4,0.1143692583,0,0.1143692583
4.17,4,0.1178350207,0,0.1178350207,4,0.1178350747,0,0.1178350747
4.175,4,0.1213007566,0,0.1213007566,4,0.121300891,0,0.121300891
4.18,4,0.1247664925,0,0.1247664925,4,0.1247663721,0,0.1247663721
4.185,4,0.1282322284,0,0.1282322284,4,0.128232196,0,0.128232196
4.19,4,0.1316979643,0,0.1316979643,4,0.1316979975,0,0.1316979975
4.195,4,0.1351637002,0,0.1351637002,4,0.1351638138,0,0.1351638138
4.2,4,0.1386294361,0,0.1386294361,4,0.1386293024,0,0.1386293024
4.205,4,0.142095172,0,0.142095172,4,0.1420951188,0,0.1420951188
4.21,4,0.1455609079,0,0.1455609079,4,0.1455609351,0,0.1455609351
4.215,4,0.1490266438,0,0.1490266438,4,0.1490267515,0,0.1490267515
4.22,4,0.1524923797,0,0.1524923797,4,0.1524922401,0,0.1524922401
4.225,4,0.1559581156,0,0.1559581156,4,0.1559580564,0,0.1559580564
4.23,4,0.1594238515,0,0.1594238515,4,0.1594238579,0,0.1594238579
4.235,4,0.1628895874,0,0.1628895874,4,0.1628896743,0,0.1628896743
4.24,4,0.1663553233,0,0.1663553233,4,0.1663551629,0,0.1663551629
4.245,4,0.1698210592,0,0.1698210592,4,0.1698209792,0,0.1698209792
4.25,4,0.1732867951,0,0.1732867951,4,0.1732867956,0,0.1732867956
4.255,4,0.176752531,0,0.176752531,4,0.176752612,0,0.176752612
4.26,4,0.1802182669,0,0.1802182669,4,0.1802184284,0,0.1802184284
4.265,4,0.1836840028,0,0.1836840028,4,0.1836839169,0,0.1836839169
4.27,4,0.1871497388,0,0.1871497388,4,0.1871497333,0,0.1871497333
4.275,4,0.1906154747,0,0.1906154747,4,0.1906155348,0,0.1906155348
4.28,4,0.1940812106,0,0.1940812106,4,0.1940813512,0,0.1940813512
4.285,4,0.1975469465,0,0.1975469465,4,0.1975468397,0,0.1975468397
4.29,4,0.2010126824,0,0.2010126824,4,0.2010126561,0,0.2010126561
4.295,4,0.2044784183,0,0.2044784183,4,0.2044784725,0,0.2044784725
4.3,4,0.2079441542,0,0.2079441542,4,0.2079442888,0,0.2079442888
4.305,4,0.2114098901,0,0.2114098901,4,0.2114097774,0,0.2114097774
4.31,4,0.214875626,0,0.214875626,4,0.2148755938,0,0.2148755938
4.315,4,0.2183413619,0,0.2183413619,4,0.2183413953,0,0.2183413953
4.32,4,0.2218070978,0,0.2218070978,4,0.2218072116,0,0.2218072116
4.325,4,0.2252728337,0,0.2252728337,4,0.2252727002,0,0.2252727002
4.33,4,0.2287385696,0,0.2287385696,4,0.2287385166,0,0.2287385166
4.335,4,0.2322043055,0,0.2322043055,4,0.2322043329,0,0.2322043329
4.34,4,0.2356700414,0,0.2356700414,4,0.2356701493,0,0.2356701493
4.345,4,0.2391357773,0,0.2391357773,4,0.2391356379,0,0.2391356379
4.35,4,0.2426015132,0,0.2426015132,4,0.2426014543,0,0.2426014543
4.355,4,0.2460672491,0,0.2460672491,4,0.2460672557,0,0.2460672557
4.36,4,0.249532985,0,0.249532985,4,0.2495330721,0,0.2495330721
4.365,4,0.2529987209,0,0.2529987209,4,0.2529985607,0,0.2529985607
4.37,4,0.2564644568,0,0.2564644568,4,0.2564643919,0,0.2564643919
4.375,4,0.2599301927,0,0.2599301927,4,0.2599301934,0,0.2599301934
4.38,4,0.2633959286,0,0.2633959286,4,0.2633959949,0,0.2633959949
4.385,4,0.2668616645,0,0.2668616645,4,0.2668618262,0,0.2668618262
4.39,4,0.2703274004,0,0.2703274004,4,0.2703272998,0,0.2703272998
4.395,4,0.2737931363,0,0.2737931363,4,0.2737931311,0,0.2737931311
4.4,4,0.2772588722,0,0.2772588722,4,0.2772589326,0,0.2772589326
4.405,4,0.2807246081,0,0.2807246081,4,0.2807247639,0,0.2807247639
4.41,4,0.284190344,0,0.284190344,4,0.2841902375,0,0.2841902375
4.415,4,0.2876560799,0,0.2876560799,4,0.2876560688,0,0.2876560688
4.42,4,0.2911218158,0,0.2911218158,4,0.2911218703,0,0.2911218703
4.425,4,0.2945875517,0,0.2945875517,4,0.2945876718,0,0.2945876718
4.43,4,0.2980532876,0,0.2980532876,4,0.2980531752,0,0.2980531752
4.435,4,0.3015190235,0,0.3015190235,4,0.3015189767,0,0.3015189767
4.44,4,0.3049847594,0,0.3049847594,4,0.304984808,0,0.304984808
4.445,4,0.3084504953,0,0.3084504953,4,0.3084506094,0,0.3084506094
4.45,4,0.3119162313,0,0.3119162313,4,0.3119161129,0,0.3119161129
4.455,4,0.3153819672,0,0.3153819672,4,0.3153819144,0,0.3153819144
4.46,4,0.3188477031,0,0.3188477031,4,0.3188477159,0,0.3188477159
4.465,4,0.322313439,0,0.322313439,4,0.3223135471,0,0.3223135471
4.47,4,0.3257791749,0,0.3257791749,4,0.3257790208,0,0.3257790208
4.475,4,0.3292449108,0,0.3292449108,4,0.3292448521,0,0.3292448521
4.48,4,0.3327106467,0,0.3327106467,4,0.3327106535,0,0.3327106535
4.485,4,0.3361763826,0,0.3361763826,4,0.3361764848,0,0.3361764848
4.49,4,0.3396421185,0,0.3396421185,4,0.3396419585,0,0.3396419585
4.495,4,0.3431078544,0,0.3431078544,4,0.3431077898,0,0.3431077898
4.5,4,0.3465735903,0,0.3465735903,4,0.3465735912,0,0.3465735912
4.505,5,-0.3431078544,0,-0.3431078544,5,-0.3431077898,0,-0.3431077898
4.51,5,-0.3396421185,0,-0.3396421185,5,-0.3396419585,0,-0.3396419585
4.515,5,-0.3361763826,0,-0.3361763826,5,-0.3361764848,0,-0.3361764848
4.52,5,-0.3327106467,0,-0.3327106467,5,-0.3327106535,0,-0.3327106535
4.525,5,-0.3292449108,0,-0.3292449108,5,-0.3292448521,0,-0.3292448521
4.53,5,-0.3257791749,0,-0.3257791749,5,-0.3257790208,0,-0.3257790208
4.535,5,-0.322313439,0,-0.322313439,5,-0.3223135471,0,-0.3223135471
4.54,5,-0.3188477031,0,-0.3188477031,5,-0.3188477159,0,-0.3188477159
4.545,5,-0.3153819672,0,-0.3153819672,5,-0.3153819144,0,-0.3153819144
4.55,5,-0.3119162313,0,-0.3119162313,5,-0.3119161129,0,-0.3119161129
4.555,5,-0.3084504953,0,-0.3084504953,5,-0.3084506094,0,-0.3084506094
4.56,5,-0.3049847594,0,-0.3049847594,5,-0.304984808,0,-0.304984808
4.565,5,-0.3015190235,0,-0.3015190235,5,-0.3015189767,0,-0.3015189767
4.57,5,-0.2980532876,0,-0.2980532876,5,-0.2980531752,0,-0.2980531752
4.575,5,-0.2945875517,0,-0.2945875517,5,-0.2945876718,0,-0.2945876718
4.58,5,-0.2911218158,0,-0.2911218158,5,-0.2911218703,0,-0.2911218703
4.585,5,-0.2876560799,0,-0.2876560799,5,-0.2876560688,0,-0.2876560688
4.59,5,-0.284190344,0,-0.284190344,5,-0.2841902375,0,-0.2841902375
4.595,5,-0.2807246081,0,-0.2807246081,5,-0.2807247639,0,-0.2807247639
4.6,5,-0.2772588722,0,-0.2772588722,5,-0.2772589326,0,-0.2772589326
4.605,5,-0.2737931363,0,-0.2737931363,5,-0.2737931311,0,-0.2737931311
4.61,5,-0.2703274004,0,-0.2703274004,5,-0.2703272998,0,-0.2703272998
4.615,5,-0.2668616645,0,-0.2668616645,5,-0.2668618262,0,-0.2668618262
4.62,5,-0.2633959286,0,-0.2633959286,5,-0.2633959949,0,-0.2633959949
4.625,5,-0.2599301927,0,-0.2599301927,5,-0.2599301934,0,-0.2599301934
4.63,5,-0.2564644568,0,-0.2564644568,5,-0.2564643919,0,-0.2564643919
4.635,5,-0.2529987209,0,-0.2529987209,5,-0.2529985607,0,-0.2529985607
4.64,5,-0.249532985,0,-0.249532985,5,-0.2495330721,0,-0.2495330721
4.645,5,-0.2460672491,0,-0.2460672491,5,-0.2460672557,0,-0.2460672557
4.65,5,-0.2426015132,0,-0.2426015132,5,-0.2426014543,0,-0.2426014543
4.655,5,-0.2391357773,0,-0.2391357773,5,-0.2391356379,0,-0.2391356379
4.66,5,-0.2356700414,0,-0.2356700414,5,-0.2356701493,0,-0.2356701493
4.665,5,-0.2322043055,0,-0.2322043055,5,-0.2322043329,0,-0.2322043329
4.67,5,-0.2287385696,0,-0.2287385696,5,-0.2287385166,0,-0.2287385166
4.675,5,-0.2252728337,0,-0.2252728337,5,-0.2252727002,0,-0.2252727002
4.68,5,-0.2218070978,0,-0.2218070978,5,-0.2218072116,0,-0.2218072116
4.685,5,-0.2183413619,0,-0.2183413619,5,-0.2183413953,0,-0.2183413953
4.69,5,-0.214875626,0,-0.214875626,5,-0.2148755938,0,-0.2148755938
4.695,5,-0.2114098901,0,-0.2114098901,5,-0.2114097774,0,-0.2114097774
4.7,5,-0.2079441542,0,-0.2079441542,5,-0.2079442888,0,-0.2079442888
4.705,5,-0.2044784183,0,-0.2044784183,5,-0.2044784725,0,-0.2044784725
4.71,5,-0.2010126824,0,-0.2010126824,5,-0.2010126561,0,-0.2010126561
4.715,5,-0.1975469465,0,-0.1975469465,5,-0.1975468397,0,-0.1975468397
4.72,5,-0.1940812106,0,-0.1940812106,5,-0.1940813512,0,-0.1940813512
4.725,5,-0.1906154747,0,-0.1906154747,5,-0.1906155348,0,-0.1906155348
4.73,5,-0.1871497388,0,-0.1871497388,5,-0.1871497333,0,-0.1871497333
4.735,5,-0.1836840028,0,-0.1836840028,5,-0.1836839169,0,-0.1836839169
4.74,5,-0.1802182669,0,-0.1802182669,5,-0.1802184284,0,-0.1802184284
4.745,5,-0.176752531,0,-0.176752531,5,-0.176752612,0,-0.176752612
4.75,5,-0.1732867951,0,-0.1732867951,5,-0.1732867956,0,-0.1732867956
4.755,5,-0.1698210592,0,-0.1698210592,5,-0.1698209792,0,-0.1698209792
4.76,5,-0.1663553233,0,-0.1663553233,5,-0.1663551629,0,-0.1663551629
4.765,5,-0.1628895874,0,-0.1628895874,5,-0.1628896743,0,-0.1628896743
4.77,5,-0.1594238515,0,-0.1594238515,5,-0.1594238579,0,-0.1594238579
4.775,5,-0.1559581156,0,-0.1559581156,5,-0.1559580564,0,-0.1559580564
4.78,5,-0.1524923797,0,-0.1524923797,5,-0.1524922401,0,-0.1524922401
4.785,5,-0.1490266438,0,-0.1490266438,5,-0.1490267515,0,-0.1490267515
4.79,5,-0.1455609079,0,-0.1455609079,5,-0.1455609351,0,-0.1455609351
4.795,5,-0.142095172,0,-0.142095172,5,-0.1420951188,0,-0.1420951188
4.8,5,-0.1386294361,0,-0.1386294361,5,-0.1386293024,0,-0.1386293024
4.805,5,-0.1351637002,0,-0.1351637002,5,-0.1351638138,0,-0.1351638138
4.81,5,-0.1316979643,0,-0.1316979643,5,-0.1316979975,0,-0.1316979975
4.815,5,-0.1282322284,0,-0.1282322284,5,-0.128232196,0,-0.128232196
4.82,5,-0.1247664925,0,-0.1247664925,5,-0.1247663721,0,-0.1247663721
4.825,5,-0.1213007566,0,-0.1213007566,5,-0.121300891,0,-0.121300891
4.83,5,-0.1178350207,0,-0.1178350207,5,-0.1178350747,0,-0.1178350747
4.835,5,-0.1143692848,0,-0.1143692848,5,-0.1143692583,0,-0.1143692583
4.84,5,-0.1109035489,0,-0.1109035489,5,-0.1109034419,0,-0.1109034419
4.845,5,-0.107437813,0,-0.107437813,5,-0.1074379608,0,-0.1074379608
4.85,5,-0.1039720771,0,-0.1039720771,5,-0.1039721444,0,-0.1039721444
4.855,5,-0.1005063412,0,-0.1005063412,5,-0.100506328,0,-0.100506328
4.86,5,-0.09704060528,0,-0.09704060528,5,-0.09704051167,0,-0.09704051167
4.865,5,-0.09357486938,0,-0.09357486938,5,-0.09357503057,0,-0.09357503057
4.87,5,-0.09010913347,0,-0.09010913347,5,-0.09010921419,0,-0.09010921419
4.875,5,-0.08664339757,0,-0.08664339757,5,-0.08664339781,0,-0.08664339781
4.88,5,-0.08317766167,0,-0.08317766167,5,-0.08317758143,0,-0.08317758143
4.885,5,-0.07971192576,0,-0.07971192576,5,-0.07971176505,0,-0.07971176505
4.89,5,-0.07624618986,0,-0.07624618986,5,-0.07624628395,0,-0.07624628395
4.895,5,-0.07278045396,0,-0.07278045396,5,-0.07278046757,0,-0.07278046757
4.9,5,-0.06931471806,0,-0.06931471806,5,-0.06931465119,0,-0.06931465119
4.905,5,-0.06584898215,0,-0.06584898215,5,-0.06584883481,0,-0.06584883481
4.91,5,-0.06238324625,0,-0.06238324625,5,-0.06238335371,0,-0.06238335371
4.915,5,-0.05891751035,0,-0.05891751035,5,-0.05891753733,0,-0.05891753733
4.92,5,-0.05545177444,0,-0.05545177444,5,-0.05545172095,0,-0.05545172095
4.925,5,-0.05198603854,0,-0.05198603854,5,-0.0519859083,0,-0.0519859083
4.93,5,-0.04852030264,0,-0.04852030264,5,-0.04852042347,0,-0.04852042347
4.935,5,-0.04505456674,0,-0.04505456674,5,-0.04505460709,0,-0.04505460709
4.94,5,-0.04158883083,0,-0.04158883083,5,-0.04158879071,0,-0.04158879071
4.945,5,-0.03812309493,0,-0.03812309493,5,-0.03812297434,0,-0.03812297434
4.95,5,-0.03465735903,0,-0.03465735903,5,-0.03465748951,0,-0.03465748951
4.955,5,-0.03119162313,0,-0.03119162313,5,-0.03119167686,0,-0.03119167686
4.96,5,-0.02772588722,0,-0.02772588722,5,-0.02772586048,0,-0.02772586048
4.965,5,-0.02426015132,0,-0.02426015132,5,-0.02426004596,0,-0.02426004596
4.97,5,-0.02079441542,0,-0.02079441542,5,-0.02079456113,0,-0.02079456113
4.975,5,-0.01732867951,0,-0.01732867951,5,-0.01732874475,0,-0.01732874475
4.98,5,-0.01386294361,0,-0.01386294361,5,-0.01386293024,0,-0.01386293024
4.985,5,-0.01039720771,0,-0.01039720771,5,-0.01039711479,0,-0.01039711479
4.99,5,-0.006931471806,0,-0.006931471806,5,-0.006931630429,0,-0.006931630429
4.995,5,-0.003465735903,0,-0.003465735903,5,-0.003465815214,0,-0.003465815214
5,5,0,0,0,5,0,0,0
5.005,5,0.003465735903,0,0.003465735903,5,0.003465815214,0,0.003465815214
5.01,5,0.006931471806,0,0.006931471806,5,0.006931630429,0,0.006931630429
5.015,5,0.01039720771,0,0.01039720771,5,0.01039711479,0,0.01039711479
5.02,5,0.01386294361,0,0.01386294361,5,0.01386293024,0,0.01386293024
5.025,5,0.01732867951,0,0.01732867951,5,0.01732874475,0,0.01732874475
5.03,5,0.02079441542,0,0.02079441542,5,0.02079456113,0,0.02079456113
5.035,5,0.02426015132,0,0.02426015132,5,0.02426004596,0,0.02426004596
5.04,5,0.02772588722,0,0.02772588722,5,0.02772586048,0,0.02772586048
5.045,5,0.03119162313,0,0.03119162313,5,0.03119167686,0,0.03119167686
5.05,5,0.03465735903,0,0.03465735903,5,0.03465748951,0,0.03465748951
5.055,5,0.03812309493,0,0.03812309493,5,0.03812297434,0,0.03812297434
5.06,5,0.04158883083,0,0.04158883083,5,0.04158879071,0,0.04158879071
5.065,5,0.04505456674,0,0.04505456674,5,0.04505460709,0,0.04505460709
5.07,5,0.04852030264,0,0.04852030264,5,0.04852042347,0,0.04852042347
5.075,5,0.05198603854,0,0.05198603854,5,0.0519859083,0,0.0519859083
5.08,5,0.05545177444,0,0.05545177444,5,0.05545172095,0,0.05545172095
5.085,5,0.05891751035,0,0.05891751035,5,0.05891753733,0,0.05891753733
5.09,5,0.06238324625,0,0.06238324625,5,0.06238335371,0,0.06238335371
5.095,5,0.06584898215,0,0.06584898215,5,0.06584883481,0,0.06584883481
5.1,5,0.06931471806,0,0.06931471806,5,0.06931465119,0,0.06931465119
5.105,5,0.07278045396,0,0.07278045396,5,0.07278046757,0,0.07278046757
5.11,5,0.07624618986,0,0.07624618986,5,0.07624628395,0,0.07624628395
5.115,5,0.07971192576,0,0.07971192576,5,0.07971176505,0,0.07971176505
5.12,5,0.08317766167,0,0.08317766167,5,0.08317758143,0,0.08317758143
5.125,5,0.08664339757,0,0.08664339757,5,0.08664339781,0,0.08664339781
5.13,5,0.09010913347,0,0.09010913347,5,0.09010921419,0,0.09010921419
5.135,5,0.09357486938,0,0.09357486938,5,0.09357503057,0,0.09357503057
5.14,5,0.09704060528,0,0.09704060528,5,0.09704051167,0,0.09704051167
5.145,5,0.1005063412,0,0.1005063412,5,0.100506328,0,0.100506328
5.15,5,0.1039720771,0,0.1039720771,5,0.1039721444,0,0.1039721444
5.155,5,0.107437813,0,0.107437813,5,0.1074379608,0,0.1074379608
5.16,5,0.1109035489,0,0.1109035489,5,0.1109034419,0,0.1109034419
5.165,5,0.1143692848,0,0.1143692848,5,0.1143692583,0,0.1143692583
5.17,5,0.1178350207,0,0.1178350207,5,0.1178350747,0,0.1178350747
5.175,5,0.1213007566,0,0.1213007566,5,0.121300891,0,0.121300891
5.18,5,0.1247664925,0,0.1247664925,5,0.1247663721,0,0.1247663721
5.185,5,0.1282322284,0,0.1282322284,5,0.128232196,0,0.128232196
5.19,5,0.1316979643,0,0.1316979643,5,0.1316979975,0,0.1316979975
5.195,5,0.1351637002,0,0.1351637002,5,0.1351638138,0,0.1351638138
5.2,5,0.1386294361,0,0.1386294361,5,0.1386293024,0,0.1386293024
5.205,5,0.142095172,0,0.142095172,5,0.1420951188,0,0.1420951188
5.21,5,0.1455609079,0,0.1455609079,5,0.1455609351,0,0.1455609351
5.215,5,0.1490266438,0,0.1490266438,5,0.1490267515,0,0.1490267515
5.22,5,0.1524923797,0,0.1524923797,5,0.1524922401,0,0.1524922401
5.225,5,0.1559581156,0,0.1559581156,5,0.1559580564,0,0.1559580564
5.23,5,0.1594238515,0,0.1594238515,5,0.1594238579,0,0.1594238579
5.235,5,0.1628895874,0,0.1628895874,5,0.1628896743,0,0.1628896743
5.24,5,0.1663553233,0,0.1663553233,5,0.1663551629,0,0.1663551629
5.245,5,0.1698210592,0,0.1698210592,5,0.1698209792,0,0.1698209792
5.25,5,0.1732867951,0,0.1732867951,5,0.1732867956,0,0.1732867956
5.255,5,0.176752531,0,0.176752531,5,0.176752612,0,0.176752612
5.26,5,0.1802182669,0,0.1802182669,5,0.1802184284,0,0.1802184284
5.265,5,0.1836840028,0,0.1836840028,5,0.1836839169,0,0.1836839169
5.27,5,0.1871497388,0,0.1871497388,5,0.1871497333,0,0.1871497333
5.275,5,0.1906154747,0,0.1906154747,5,0.1906155348,0,0.1906155348
5.28,5,0.1940812106,0,0.1940812106,5,0.1940813512,0,0.1940813512
5.285,5,0.1975469465,0,0.1975469465,5,0.1975468397,0,0.1975468397
5.29,5,0.2010126824,0,0.2010126824,5,0.2010126561,0,0.2010126561
5.295,5,0.2044784183,0,0.2044784183,5,0.2044784725,0,0.2044784725
5.3,5,0.2079441542,0,0.2079441542,5,0.2079442888,0,0.2079442888
5.305,5,0.2114098901,0,0.2114098901,5,0.2114097774,0,0.2114097774
5.31,5,0.214875626,0,0.214875626,5,0.2148755938,0,0.2148755938
5.315,5,0.2183413619,0,0.2183413619,5,0.2183413953,0,0.2183413953
5.32,5,0.2218070978,0,0.2218070978,5,0.2218072116,0,0.2218072116
5.325,5,0.2252728337,0,0.2252728337,5,0.2252727002,0,0.2252727002
5.33,5,0.2287385696,0,0.2287385696,5,0.2287385166,0,0.2287385166
5.335,5,0.2322043055,0,0.2322043055,5,0.2322043329,0,0.2322043329
5.34,5,0.2356700414,0,0.2356700414,5,0.2356701493,0,0.2356701493
5.345,5,0.2391357773,0,0.2391357773,5,0.2391356379,0,0.2391356379
5.35,5,0.2426015132,0,0.2426015132,5,0.2426014543,0,0.2426014543
5.355,5,0.2460672491,0,0.2460672491,5,0.2460672557,0,0.2460672557
5.36,5,0.249532985,0,0.249532985,5,0.2495330721,0,0.2495330721
5.365,5,0.2529987209,0,0.2529987209,5,0.2529985607,0,0.2529985607
5.37,5,0.2564644568,0,0.2564644568,5,0.2564643919,0,0.2564643919
5.375,5,0.2599301927,0,0.2599301927,5,0.2599301934,0,0.2599301934
5.38,5,0.2633959286,0,0.2633959286,5,0.2633959949,0,0.2633959949
5.385,5,0.2668616645,0,0.2668616645,5,0.2668618262,0,0.2668618262
5.39,5,0.2703274004,0,0.2703274004,5,0.2703272998,0,0.2703272998
5.395,5,0.2737931363,0,0.2737931363,5,0.2737931311,0,0.2737931311
5.4,5,0.2772588722,0,0.2772588722,5,0.2772589326,0,0.2772589326
5.405,5,0.2807246081,0,0.2807246081,5,0.2807247639,0,0.2807247639
5.41,5,0.284190344,0,0.284190344,5,0.2841902375,0,0.2841902375
5.415,5,0.2876560799,0,0.2876560799,5,0.2876560688,0,0.2876560688
5.42,5,0.2911218158,0,0.2911218158,5,0.2911218703,0,0.2911218703
5.425,5,0.2945875517,0,0.2945875517,5,0.2945876718,0,0.2945876718
5.43,5,0.2980532876,0,0.2980532876,5,0.2980531752,0,0.2980531752
5.435,5,0.3015190235,0,0.3015190235,5,0.3015189767,0,0.3015189767
5.44,5,0.3049847594,0,0.3049847594,5,0.304984808,0,0.304984808
5.445,5,0.3084504953,0,0.3084504953,5,0.3084506094,0,0.3084506094
5.45,5,0.3119162313,0,0.3119162313,5,0.3119161129,0,0.3119161129
5.455,5,0.3153819672,0,0.3153819672,5,0.3153819144,0,0.3153819144
5.46,5,0.3188477031,0,0.3188477031,5,0.3188477159,0,0.3188477159
5.465,5,0.322313439,0,0.322313439,5,0.3223135471,0,0.3223135471
5.47,5,0.3257791749,0,0.3257791749,5,0.3257790208,0,0.3257790208
5.475,5,0.3292449108,0,0.3292449108,5,0.3292448521,0,0.3292448521
5.48,5,0.3327106467,0,0.3327106467,5,0.3327106535,0,0.3327106535
5.485,5,0.3361763826,0,0.3361763826,5,0.3361764848,0,0.3361764848
5.49,5,0.3396421185,0,0.3396421185,5,0.3396419585,0,0.3396419585
5.495,5,0.3431078544,0,0.3431078544,5,0.3431077898,0,0.3431077898
5.5,6,-0.3465735903,0,-0.3465735903,6,-0.3465735912,0,-0.3465735912
5.505,6,-0.3431078544,0,-0.3431078544,6,-0.3431077898,0,-0.3431077898
5.51,6,-0.3396421185,0,-0.3396421185,6,-0.3396419585,0,-0.3396419585
5.515,6,-0.3361763826,0,-0.3361763826,6,-0.3361764848,0,-0.3361764848
5.52,6,-0.3327106467,0,-0.3327106467,6,-0.3327106535,0,-0.3327106535
5.525,6,-0.3292449108,0,-0.3292449108,6,-0.3292448521,0,-0.3292448521
5.53,6,-0.3257791749,0,-0.3257791749,6,-0.3257790208,0,-0.3257790208
5.535,6,-0.322313439,0,-0.322313439,6,-0.3223135471,0,-0.3223135471
5.54,6,-0.3188477031,0,-0.3188477031,6,-0.3188477159,0,-0.3188477159
5.545,6,-0.3153819672,0,-0.3153819672,6,-0.3153819144,0,-0.3153819144
5.55,6,-0.3119162313,0,-0.3119162313,6,-0.3119161129,0,-0.3119161129
5.555,6,-0.3084504953,0,-0.3084504953,6,-0.3084506094,0,-0.3084506094
5.56,6,-0.3049847594,0,-0.3049847594,6,-0.304984808,0,-0.304984808
5.565,6,-0.3015190235,0,-0.3015190235,6,-0.3015189767,0,-0.3015189767
5.57,6,-0.2980532876,0,-0.2980532876,6,-0.2980531752,0,-0.2980531752
5.575,6,-0.2945875517,0,-0.2945875517,6,-0.2945876718,0,-0.2945876718
5.58,6,-0.2911218158,0,-0.2911218158,6,-0.2911218703,0,-0.2911218703
5.585,6,-0.2876560799,0,-0.2876560799,6,-0.2876560688,0,-0.2876560688
5.59,6,-0.284190344,0,-0.284190344,6,-0.2841902375,0,-0.2841902375
5.595,6,-0.2807246081,0,-0.2807246081,6,-0.2807247639,0,-0.2807247639
5.6,6,-0.2772588722,0,-0.2772588722,6,-0.2772589326,0,-0.2772589326
5.605,6,-0.2737931363,0,-0.2737931363,6,-0.2737931311,0,-0.2737931311
5.61,6,-0.2703274004,0,-0.2703274004,6,-0.2703272998,0,-0.2703272998
5.615,6,-0.2668616645,0,-0.2668616645,6,-0.2668618262,0,-0.2668618262
5.62,6,-0.2633959286,0,-0.2633959286,6,-0.2633959949,0,-0.2633959949
5.625,6,-0.2599301927,0,-0.2599301927,6,-0.2599301934,0,-0.2599301934
5.63,6,-0.2564644568,0,-0.2564644568,6,-0.2564643919,0,-0.2564643919
5.635,6,-0.2529987209,0,-0.2529987209,6,-0.2529985607,0,-0.2529985607
5.64,6,-0.249532985,0,-0.249532985,6,-0.2495330721,0,-0.2495330721
5.645,6,-0.2460672491,0,-0.2460672491,6,-0.2460672557,0,-0.2460672557
5.65,6,-0.2426015132,0,-0.2426015132,6,-0.2426014543,0,-0.2426014543
5.655,6,-0.2391357773,0,-0.2391357773,6,-0.2391356379,0,-0.2391356379
5.66,6,-0.2356700414,0,-0.2356700414,6,-0.2356701493,0,-0.2356701493
5.665,6,-0.2322043055,0,-0.2322043055,6,-0.2322043329,0,-0.2322043329
5.67,6,-0.2287385696,0,-0.2287385696,6,-0.2287385166,0,-0.2287385166
5.675,6,-0.2252728337,0,-0.2252728337,6,-0.2252727002,0,-0.2252727002
5.68,6,-0.2218070978,0,-0.2218070978,6,-0.2218072116,0,-0.2218072116
5.685,6,-0.2183413619,0,-0.2183413619,6,-0.2183413953,0,-0.2183413953
5.69,6,-0.214875626,0,-0.214875626,6,-0.2148755938,0,-0.2148755938
5.695,6,-0.2114098901,0,-0.2114098901,6,-0.2114097774,0,-0.2114097774
5.7,6,-0.2079441542,0,-0.2079441542,6,-0.2079442888,0,-0.2079442888
5.705,6,-0.2044784183,0,-0.2044784183,6,-0.2044784725,0,-0.2044784725
5.71,6,-0.2010126824,0,-0.2010126824,6,-0.2010126561,0,-0.2010126561
5.715,6,-0.1975469465,0,-0.1975469465,6,-0.1975468397,0,-0.1975468397
5.72,6,-0.1940812106,0,-0.1940812106,6,-0.1940813512,0,-0.1940813512
5.725,6,-0.1906154747,0,-0.1906154747,6,-0.1906155348,0,-0.1906155348
5.73,6,-0.1871497388,0,-0.1871497388,6,-0.1871497333,0,-0.1871497333
5.735,6,-0.1836840028,0,-0.1836840028,6,-0.1836839169,0,-0.1836839169
5.74,6,-0.1802182669,0,-0.1802182669,6,-0.1802184284,0,-0.1802184284
5.745,6,-0.176752531,0,-0.176752531,6,-0.176752612,0,-0.176752612
5.75,6,-0.1732867951,0,-0.1732867951,6,-0.1732867956,0,-0.1732867956
5.755,6,-0.1698210592,0,-0.1698210592,6,-0.1698209792,0,-0.1698209792
5.76,6,-0.1663553233,0,-0.1663553233,6,-0.1663551629,0,-0.1663551629
5.765,6,-0.1628895874,0,-0.1628895874,6,-0.1628896743,0,-0.1628896743
5.77,6,-0.1594238515,0,-0.1594238515,6,-0.1594238579,0,-0.1594238579
5.775,6,-0.1559581156,0,-0.1559581156,6,-0.1559580564,0,-0.1559580564
5.78,6,-0.1524923797,0,-0.1524923797,6,-0.1524922401,0,-0.1524922401
5.785,6,-0.1490266438,0,-0.1490266438,6,-0.1490267515,0,-0.1490267515
5.79,6,-0.1455609079,0,-0.1455609079,6,-0.1455609351,0,-0.1455609351
5.795,6,-0.142095172,0,-0.142095172,6,-0.1420951188,0,-0.1420951188
5.8,6,-0.1386294361,0,-0.1386294361,6,-0.1386293024,0,-0.1386293024
5.805,6,-0.1351637002,0,-0.1351637002,6,-0.1351638138,0,-0.1351638138
5.81,6,-0.1316979643,0,-0.1316979643,6,-0.1316979975,0,-0.1316979975
5.815,6,-0.1282322284,0,-0.1282322284,6,-0.128232196,0,-0.128232196
5.82,6,-0.1247664925,0,-0.1247664925,6,-0.1247663721,0,-0.1247663721
5.825,6,-0.1213007566,0,-0.1213007566,6,-0.121300891,0,-0.121300891
5.83,6,-0.1178350207,0,-0.1178350207,6,-0.1178350747,0,-0.1178350747
5.835,6,-0.1143692848,0,-0.1143692848,6,-0.1143692583,0,-0.1143692583
5.84,6,-0.1109035489,0,-0.1109035489,6,-0.1109034419,0,-0.1109034419
5.845,6,-0.107437813,0,-0.107437813,6,-0.1074379608,0,-0.1074379608
5.85,6,-0.1039720771,0,-0.1039720771,6,-0.1039721444,0,-0.1039721444
5.855,6,-0.1005063412,0,-0.1005063412,6,-0.100506328,0,-0.100506328
5.86,6,-0.09704060528,0,-0.09704060528,6,-0.09704051167,0,-0.09704051167
5.865,6,-0.09357486938,0,-0.09357486938,6,-0.09357503057,0,-0.09357503057
5.87,6,-0.09010913347,0,-0.09010913347,6,-0.09010921419,0,-0.09010921419
5.875,6,-0.08664339757,0,-0.08664339757,6,-0.08664339781,0,-0.08664339781
5.88,6,-0.08317766167,0,-0.08317766167,6,-0.08317758143,0,-0.08317758143
5.885,6,-0.07971192576,0,-0.07971192576,6,-0.07971176505,0,-0.07971176505
5.89,6,-0.07624618986,0,-0.07624618986,6,-0.07624628395,0,-0.07624628395
5.895,6,-0.07278045396,0,-0.07278045396,6,-0.07278046757,0,-0.07278046757
5.9,6,-0.06931471806,0,-0.06931471806,6,-0.06931465119,0,-0.06931465119
5.905,6,-0.06584898215,0,-0.06584898215,6,-0.06584883481,0,-0.06584883481
5.91,6,-0.06238324625,0,-0.06238324625,6,-0.06238335371,0,-0.06238335371
5.915,6,-0.05891751035,0,-0.05891751035,6,-0.05891753733,0,-0.05891753733
5.92,6,-0.05545177444,0,-0.05545177444,6,-0.05545172095,0,-0.05545172095
5.925,6,-0.05198603854,0,-0.05198603854,6,-0.0519859083,0,-0.0519859083
5.93,6,-0.04852030264,0,-0.04852030264,6,-0.04852042347,0,-0.04852042347
5.935,6,-0.04505456674,0,-0.04505456674,6,-0.04505460709,0,-0.04505460709
5.94,6,-0.04158883083,0,-0.04158883083,6,-0.04158879071,0,-0.04158879071
5.945,6,-0.03812309493,0,-0.03812309493,6,-0.03812297434,0,-0.03812297434
5.95,6,-0.03465735903,0,-0.03465735903,6,-0.03465748951,0,-0.03465748951
5.955,6,-0.03119162313,0,-0.03119162313,6,-0.03119167686,0,-0.03119167686
5.96,6,-0.02772588722,0,-0.02772588722,6,-0.02772586048,0,-0.02772586048
5.965,6,-0.02426015132,0,-0.02426015132,6,-0.02426004596,0,-0.02426004596
5.97,6,-0.02079441542,0,-0.02079441542,6,-0.02079456113,0,-0.02079456113
5.975,6,-0.01732867951,0,-0.01732867951,6,-0.01732874475,0,-0.01732874475
5.98,6,-0.01386294361,0,-0.01386294361,6,-0.01386293024,0,-0.01386293024
5.985,6,-0.01039720771,0,-0.01039720771,6,-0.01039711479,0,-0.01039711479
5.99,6,-0.006931471806,0,-0.006931471806,6,-0.006931630429,0,-0.006931630429
5.995,6,-0.003465735903,0,-0.003465735903,6,-0.003465815214,0,-0.003465815214
6,6,0,0,0,6,0,0,0
6.005,6,0.003465735903,0,0.003465735903,6,0.003465815214,0,0.003465815214
6.01,6,0.006931471806,0,0.006931471806,6,0.006931630429,0,0.006931630429
6.015,6,0.01039720771,0,0.01039720771,6,0.01039711479,0,0.01039711479
6.02,6,0.01386294361,0,0.01386294361,6,0.01386293024,0,0.01386293024
6.025,6,0.01732867951,0,0.01732867951,6,0.01732874475,0,0.01732874475
6.03,6,0.02079441542,0,0.02079441542,6,0.02079456113,0,0.02079456113
6.035,6,0.02426015132,0,0.02426015132,6,0.02426004596,0,0.02426004596
6.04,6,0.02772588722,0,0.02772588722,6,0.02772586048,0,0.02772586048
6.045,6,0.03119162313,0,0.03119162313,6,0.03119167686,0,0.03119167686
6.05,6,0.03465735903,0,0.03465735903,6,0.03465748951,0,0.03465748951
6.055,6,0.03812309493,0,0.03812309493,6,0.03812297434,0,0.03812297434
6.06,6,0.04158883083,0,0.04158883083,6,0.04158879071,0,0.04158879071
6.065,6,0.04505456674,0,0.04505456674,6,0.04505460709,0,0.04505460709
6.07,6,0.04852030264,0,0.04852030264,6,0.04852042347,0,0.04852042347
6.075,6,0.05198603854,0,0.05198603854,6,0.0519859083,0,0.0519859083
6.08,6,0.05545177444,0,0.05545177444,6,0.05545172095,0,0.05545172095
6.085,6,0.05891751035,0,0.05891751035,6,0.05891753733,0,0.05891753733
6.09,6,0.06238324625,0,0.06238324625,6,0.06238335371,0,0.06238335371
6.095,6,0.06584898215,0,0.06584898215,6,0.06584883481,0,0.06584883481
6.1,6,0.06931471806,0,0.06931471806,6,0.06931465119,0,0.06931465119
6.105,6,0.07278045396,0,0.07278045396,6,0.07278046757,0,0.07278046757
6.11,6,0.07624618986,0,0.07624618986,6,0.07624628395,0,0.07624628395
6.115,6,0.07971192576,0,0.07971192576,6,0.07971176505,0,0.07971176505
6.12,6,0.08317766167,0,0.08317766167,6,0.08317758143,0,0.08317758143
6.125,6,0.08664339757,0,0.08664339757,6,0.08664339781,0,0.08664339781
6.13,6,0.09010913347,0,0.09010913347,6,0.09010921419,0,0.09010921419
6.135,6,0.09357486938,0,0.09357486938,6,0.09357503057,0,0.09357503057
6.14,6,0.09704060528,0,0.09704060528,6,0.09704051167,0,0.09704051167
6.145,6,0.1005063412,0,0.1005063412,6,0.100506328,0,0.100506328
6.15,6,0.1039720771,0,0.1039720771,6,0.1039721444,0,0.1039721444
6.155,6,0.107437813,0,0.107437813,6,0.1074379608,0,0.1074379608
6.16,6,0.1109035489,0,0.1109035489,6,0.1109034419,0,0.1109034419
6.165,6,0.1143692848,0,0.1143692848,6,0.1143692583,0,0.1143692583
6.17,6,0.1178350207,0,0.1178350207,6,0.1178350747,0,0.1178350747
6.175,6,0.1213007566,0,0.1213007566,6,0.121300891,0,0.121300891
6.18,6,0.1247664925,0,0.1247664925,6,0.1247663721,0,0.1247663721
6.185,6,0.1282322284,0,0.1282322284,6,0.128232196,0,0.128232196
6.19,6,0.1316979643,0,0.1316979643,6,0.1316979975,0,0.1316979975
6.195,6,0.1351637002,0,0.1351637002,6,0.1351638138,0,0.1351638138
6.2,6,0.1386294361,0,0.1386294361,6,0.1386293024,0,0.1386293024
6.205,6,0.142095172,0,0.142095172,6,0.1420951188,0,0.1420951188
6.21,6,0.1455609079,0,0.1455609079,6,0.1455609351,0,0.1455609351
6.215,6,0.1490266438,0,0.1490266438,6,0.1490267515,0,0.1490267515
6.22,6,0.1524923797,0,0.1524923797,6,0.1524922401,0,0.1524922401
6.225,6,0.1559581156,0,0.1559581156,6,0.1559580564,0,0.1559580564
6.23,6,0.1594238515,0,0.1594238515,6,0.1594238579,0,0.1594238579
6.235,6,0.1628895874,0,0.1628895874,6,0.1628896743,0,0.1628896743
6.24,6,0.1663553233,0,0.1663553233,6,0.1663551629,0,0.1663551629
6.245,6,0.1698210592,0,0.1698210592,6,0.1698209792,0,0.1698209792
6.25,6,0.1732867951,0,0.1732867951,6,0.1732867956,0,0.1732867956
6.255,6,0.176752531,0,0.176752531,6,0.176752612,0,0.176752612
6.26,6,0.1802182669,0,0.1802182669,6,0.1802184284,0,0.1802184284
6.265,6,0.1836840028,0,0.1836840028,6,0.1836839169,0,0.1836839169
6.27,6,0.1871497388,0,0.1871497388,6,0.1871497333,0,0.1871497333
6.275,6,0.1906154747,0,0.1906154747,6,0.1906155348,0,0.1906155348
6.28,6,0.1940812106,0,0.1940812106,6,0.1940813512,0,0.1940813512
6.285,6,0.1975469465,0,0.1975469465,6,0.1975468397,0,0.1975468397
6.29,6,0.2010126824,0,0.2010126824,6,0.2010126561,0,0.2010126561
6.295,6,0.2044784183,0,0.2044784183,6,0.2044784725,0,0.2044784725
6.3,6,0.2079441542,0,0.2079441542,6,0.2079442888,0,0.2079442888
6.305,6,0.2114098901,0,0.2114098901,6,0.2114097774,0,0.2114097774
6.31,6,0.214875626,0,0.214875626,6,0.2148755938,0,0.2148755938
6.315,6,0.2183413619,0,0.2183413619,6,0.2183413953,0,0.2183413953
6.32,6,0.2218070978,0,0.2218070978,6,0.2218072116,0,0.2218072116
6.325,6,0.2252728337,0,0.2252728337,6,0.2252727002,0,0.2252727002
6.33,6,0.2287385696,0,0.2287385696,6,0.2287385166,0,0.2287385166
6.335,6,0.2322043055,0,0.2322043055,6,0.2322043329,0,0.2322043329
6.34,6,0.2356700414,0,0.2356700414,6,0.2356701493,0,0.2356701493
6.345,6,0.2391357773,0,0.2391357773,6,0.2391356379,0,0.2391356379
6.35,6,0.2426015132,0,0.2426015132,6,0.2426014543,0,0.2426014543
6.355,6,0.2460672491,0,0.2460672491,6,0.2460672557,0,0.2460672557
6.36,6,0.249532985,0,0.249532985,6,0.2495330721,0,0.2495330721
6.365,6,0.2529987209,0,0.2529987209,6,0.2529985607,0,0.2529985607
6.37,6,0.2564644568,0,0.2564644568,6,0.2564643919,0,0.2564643919
6.375,6,0.2599301927,0,0.2599301927,6,0.2599301934,0,0.2599301934
6.38,6,0.2633959286,0,0.2633959286,6,0.2633959949,0,0.2633959949
6.385,6,0.2668616645,0,0.2668616645,6,0.2668618262,0,0.2668618262
6.39,6,0.2703274004,0,0.2703274004,6,0.2703272998,0,0.2703272998
6.395,6,0.2737931363,0,0.2737931363,6,0.2737931311,0,0.2737931311
6.4,6,0.2772588722,0,0.2772588722,6,0.2772589326,0,0.2772589326
6.405,6,0.2807246081,0,0.2807246081,6,0.2807247639,0,0.2807247639
6.41,6,0.284190344,0,0.284190344,6,0.2841902375,0,0.2841902375
6.415,6,0.2876560799,0,0.2876560799,6,0.2876560688,0,0.2876560688
6.42,6,0.2911218158,0,0.2911218158,6,0.2911218703,0,0.2911218703
6.425,6,0.2945875517,0,0.2945875517,6,0.2945876718,0,0.2945876718
6.43,6,0.2980532876,0,0.2980532876,6,0.2980531752,0,0.2980531752
6.435,6,0.3015190235,0,0.3015190235,6,0.3015189767,0,0.3015189767
6.44,6,0.3049847594,0,0.3049847594,6,0.304984808,0,0.304984808
6.445,6,0.3084504953,0,0.3084504953,6,0.3084506094,0,0.3084506094
6.45,6,0.3119162313,0,0.3119162313,6,0.3119161129,0,0.3119161129
6.455,6,0.3153819672,0,0.3153819672,6,0.3153819144,0,0.3153819144
6.46,6,0.3188477031,0,0.3188477031,6,0.3188477159,0,0.3188477159
6.465,6,0.322313439,0,0.322313439,6,0.3223135471,0,0.3223135471
6.47,6,0.3257791749,0,0.3257791749,6,0.3257790208,0,0.3257790208
6.475,6,0.3292449108,0,0.3292449108,6,0.3292448521,0,0.3292448521
6.48,6,0.3327106467,0,0.3327106467,6,0.3327106535,0,0.3327106535
6.485,6,0.3361763826,0,0.3361763826,6,0.3361764848,0,0.3361764848
6.49,6,0.3396421185,0,0.3396421185,6,0.3396419585,0,0.3396419585
6.495,6,0.3431078544,0,0.3431078544,6,0.3431077898,0,0.3431077898
6.5,6,0.3465735903,0,0.3465735903,6,0.3465735912,0,0.3465735912
6.505,7,-0.3431078544,0,-0.3431078544,7,-0.3431077898,0,-0.3431077898
6.51,7,-0.3396421185,0,-0.3396421185,7,-0.3396419585,0,-0.3396419585
6.515,7,-0.3361763826,0,-0.3361763826,7,-0.3361764848,0,-0.3361764848
6.52,7,-0.3327106467,0,-0.3327106467,7,-0.3327106535,0,-0.3327106535
6.525,7,-0.3292449108,0,-0.3292449108,7,-0.3292448521,0,-0.3292448521
6.53,7,-0.3257791749,0,-0.3257791749,7,-0.3257790208,0,-0.3257790208
6.535,7,-0.322313439,0,-0.322313439,7,-0.3223135471,0,-0.3223135471
6.54,7,-0.3188477031,0,-0.3188477031,7,-0.3188477159,0,-0.3188477159
6.545,7,-0.3153819672,0,-0.3153819672,7,-0.3153819144,0,-0.3153819144
6.55,7,-0.3119162313,0,-0.3119162313,7,-0.3119161129,0,-0.3119161129
6.555,7,-0.3084504953,0,-0.3084504953,7,-0.3084506094,0,-0.3084506094
6.56,7,-0.3049847594,0,-0.3049847594,7,-0.304984808,0,-0.304984808
6.565,7,-0.3015190235,0,-0.3015190235,7,-0.3015189767,0,-0.3015189767
6.57,7,-0.2980532876,0,-0.2980532876,7,-0.2980531752,0,-0.2980531752
6.575,7,-0.2945875517,0,-0.2945875517,7,-0.2945876718,0,-0.2945876718
6.58,7,-0.2911218158,0,-0.2911218158,7,-0.2911218703,0,-0.2911218703
6.585,7,-0.2876560799,0,-0.2876560799,7,-0.2876560688,0,-0.2876560688
6.59,7,-0.284190344,0,-0.284190344,7,-0.2841902375,0,-0.2841902375
6.595,7,-0.2807246081,0,-0.2807246081,7,-0.2807247639,0,-0.2807247639
6.6,7,-0.2772588722,0,-0.2772588722,7,-0.2772589326,0,-0.2772589326
6.605,7,-0.2737931363,0,-0.2737931363,7,-0.2737931311,0,-0.2737931311
6.61,7,-0.2703274004,0,-0.2703274004,7,-0.2703272998,0,-0.2703272998
6.615,7,-0.2668616645,0,-0.2668616645,7,-0.2668618262,0,-0.2668618262
6.62,7,-0.2633959286,0,-0.2633959286,7,-0.2633959949,0,-0.2633959949
6.625,7,-0.2599301927,0,-0.2599301927,7,-0.2599301934,0,-0.2599301934
6.63,7,-0.2564644568,0,-0.2564644568,7,-0.2564643919,0,-0.2564643919
6.635,7,-0.2529987209,0,-0.2529987209,7,-0.2529985607,0,-0.2529985607
6.64,7,-0.249532985,0,-0.249532985,7,-0.2495330721,0,-0.2495330721
6.645,7,-0.2460672491,0,-0.2460672491,7,-0.2460672557,0,-0.2460672557
6.65,7,-0.2426015132,0,-0.2426015132,7,-0.2426014543,0,-0.2426014543
6.655,7,-0.2391357773,0,-0.2391357773,7,-0.2391356379,0,-0.2391356379
6.66,7,-0.2356700414,0,-0.2356700414,7,-0.2356701493,0,-0.2356701493
6.665,7,-0.2322043055,0,-0.2322043055,7,-0.2322043329,0,-0.2322043329
6.67,7,-0.2287385696,0,-0.2287385696,7,-0.2287385166,0,-0.2287385166
6.675,7,-0.2252728337,0,-0.2252728337,7,-0.2252727002,0,-0.2252727002
6.68,7,-0.2218070978,0,-0.2218070978,7,-0.2218072116,0,-0.2218072116
6.685,7,-0.2183413619,0,-0.2183413619,7,-0.2183413953,0,-0.2183413953
6.69,7,-0.214875626,0,-0.214875626,7,-0.2148755938,0,-0.2148755938
6.695,7,-0.2114098901,0,-0.2114098901,7,-0.2114097774,0,-0.2114097774
6.7,7,-0.2079441542,0,-0.2079441542,7,-0.2079442888,0,-0.2079442888
6.705,7,-0.2044784183,0,-0.2044784183,7,-0.2044784725,0,-0.2044784725
6.71,7,-0.2010126824,0,-0.2010126824,7,-0.2010126561,0,-0.2010126561
6.715,7,-0.1975469465,0,-0.1975469465,7,-0.1975468397,0,-0.1975468397
6.72,7,-0.1940812106,0,-0.1940812106,7,-0.1940813512,0,-0.1940813512
6.725,7,-0.1906154747,0,-0.1906154747,7,-0.1906155348,0,-0.1906155348
6.73,7,-0.1871497388,0,-0.1871497388,7,-0.1871497333,0,-0.1871497333
6.735,7,-0.1836840028,0,-0.1836840028,7,-0.1836839169,0,-0.1836839169
6.74,7,-0.1802182669,0,-0.1802182669,7,-0.1802184284,0,-0.1802184284
6.745,7,-0.176752531,0,-0.176752531,7,-0.176752612,0,-0.176752612
6.75,7,-0.1732867951,0,-0.1732867951,7,-0.1732867956,0,-0.1732867956
6.755,7,-0.1698210592,0,-0.1698210592,7,-0.1698209792,0,-0.1698209792
6.76,7,-0.1663553233,0,-0.1663553233,7,-0.1663551629,0,-0.1663551629
6.765,7,-0.1628895874,0,-0.1628895874,7,-0.1628896743,0,-0.1628896743
6.77,7,-0.1594238515,0,-0.1594238515,7,-0.1594238579,0,-0.1594238579
6.775,7,-0.1559581156,0,-0.1559581156,7,-0.1559580564,0,-0.1559580564
6.78,7,-0.1524923797,0,-0.1524923797,7,-0.1524922401,0,-0.1524922401
6.785,7,-0.1490266438,0,-0.1490266438,7,-0.1490267515,0,-0.1490267515
6.79,7,-0.1455609079,0,-0.1455609079,7,-0.1455609351,0,-0.1455609351
6.795,7,-0.142095172,0,-0.142095172,7,-0.1420951188,0,-0.1420951188
6.8,7,-0.1386294361,0,-0.1386294361,7,-0.1386293024,0,-0.1386293024
6.805,7,-0.1351637002,0,-0.1351637002,7,-0.1351638138,0,-0.1351638138
6.81,7,-0.1316979643,0,-0.1316979643,7,-0.1316979975,0,-0.1316979975
6.815,7,-0.1282322284,0,-0.1282322284,7,-0.128232196,0,-0.128232196
6.82,7,-0.1247664925,0,-0.1247664925,7,-0.1247663721,0,-0.1247663721
6.825,7,-0.1213007566,0,-0.1213007566,7,-0.121300891,0,-0.121300891
6.83,7,-0.1178350207,0,-0.1178350207,7,-0.1178350747,0,-0.1178350747
6.835,7,-0.1143692848,0,-0.1143692848,7,-0.1143692583,0,-0.1143692583
6.84,7,-0.1109035489,0,-0.1109035489,7,-0.1109034419,0,-0.1109034419
6.845,7,-0.107437813,0,-0.107437813,7,-0.1074379608,0,-0.1074379608
6.85,7,-0.1039720771,0,-0.1039720771,7,-0.1039721444,0,-0.1039721444
6.855,7,-0.1005063412,0,-0.1005063412,7,-0.100506328,0,-0.100506328
6.86,7,-0.09704060528,0,-0.09704060528,7,-0.09704051167,0,-0.09704051167
6.865,7,-0.09357486938,0,-0.09357486938,7,-0.09357503057,0,-0.09357503057
6.87,7,-0.09010913347,0,-0.09010913347,7,-0.09010921419,0,-0.09010921419
6.875,7,-0.08664339757,0,-0.08664339757,7,-0.08664339781,0,-0.08664339781
6.88,7,-0.08317766167,0,-0.08317766167,7,-0.08317758143,0,-0.08317758143
6.885,7,-0.07971192576,0,-0.07971192576,7,-0.07971176505,0,-0.07971176505
6.89,7,-0.07624618986,0,-0.07624618986,7,-0.07624628395,0,-0.07624628395
6.895,7,-0.07278045396,0,-0.07278045396,7,-0.07278046757,0,-0.07278046757
6.9,7,-0.06931471806,0,-0.06931471806,7,-0.06931465119,0,-0.06931465119
6.905,7,-0.06584898215,0,-0.06584898215,7,-0.06584883481,0,-0.06584883481
6.91,7,-0.06238324625,0,-0.06238324625,7,-0.06238335371,0,-0.06238335371
6.915,7,-0.05891751035,0,-0.05891751035,7,-0.05891753733,0,-0.05891753733
6.92,7,-0.05545177444,0,-0.05545177444,7,-0.05545172095,0,-0.05545172095
6.925,7,-0.05198603854,0,-0.05198603854,7,-0.0519859083,0,-0.0519859083
6.93,7,-0.04852030264,0,-0.04852030264,7,-0.04852042347,0,-0.04852042347
6.935,7,-0.04505456674,0,-0.04505456674,7,-0.04505460709,0,-0.04505460709
6.94,7,-0.04158883083,0,-0.04158883083,7,-0.04158879071,0,-0.04158879071
6.945,7,-0.03812309493,0,-0.03812309493,7,-0.03812297434,0,-0.03812297434
6.95,7,-0.03465735903,0,-0.03465735903,7,-0.03465748951,0,-0.03465748951
6.955,7,-0.03119162313,0,-0.03119162313,7,-0.03119167686,0,-0.03119167686
6.96,7,-0.02772588722,0,-0.02772588722,7,-0.02772586048,0,-0.02772586048
6.965,7,-0.02426015132,0,-0.02426015132,7,-0.02426004596,0,-0.02426004596
6.97,7,-0.02079441542,0,-0.02079441542,7,-0.02079456113,0,-0.02079456113
6.975,7,-0.01732867951,0,-0.01732867951,7,-0.01732874475,0,-0.01732874475
6.98,7,-0.01386294361,0,-0.01386294361,7,-0.01386293024,0,-0.01386293024
6.985,7,-0.01039720771,0,-0.01039720771,7,-0.01039711479,0,-0.01039711479
6.99,7,-0.006931471806,0,-0.006931471806,7,-0.006931630429,0,-0.006931630429
6.995,7,-0.003465735903,0,-0.003465735903,7,-0.003465815214,0,-0.003465815214
7,7,0,0,0,7,0,0,0
7.005,7,0.003465735903,0,0.003465735903,7,0.003465815214,0,0.003465815214
7.01,7,0.006931471806,0,0.006931471806,7,0.006931630429,0,0.006931630429
7.015,7,0.01039720771,0,0.01039720771,7,0.01039711479,0,0.01039711479
7.02,7,0.01386294361,0,0.01386294361,7,0.01386293024,0,0.01386293024
7.025,7,0.01732867951,0,0.01732867951,7,0.01732874475,0,0.01732874475
7.03,7,0.02079441542,0,0.02079441542,7,0.02079456113,0,0.02079456113
7.035,7,0.02426015132,0,0.02426015132,7,0.02426004596,0,0.02426004596
7.04,7,0.02772588722,0,0.02772588722,7,0.02772586048,0,0.02772586048
7.045,7,0.03119162313,0,0.03119162313,7,0.03119167686,0,0.03119167686
7.05,7,0.03465735903,0,0.03465735903,7,0.03465748951,0,0.03465748951
7.055,7,0.03812309493,0,0.03812309493,7,0.03812297434,0,0.03812297434
7.06,7,0.04158883083,0,0.04158883083,7,0.04158879071,0,0.04158879071
7.065,7,0.04505456674,0,0.04505456674,7,0.04505460709,0,0.04505460709
7.07,7,0.04852030264,0,0.04852030264,7,0.04852042347,0,0.04852042347
7.075,7,0.05198603854,0,0.05198603854,7,0.0519859083,0,0.0519859083
7.08,7,0.05545177444,0,0.05545177444,7,0.05545172095,0,0.05545172095
7.085,7,0.05891751035,0,0.05891751035,7,0.05891753733,0,0.05891753733
7.09,7,0.06238324625,0,0.06238324625,7,0.06238335371,0,0.06238335371
7.095,7,0.06584898215,0,0.06584898215,7,0.06584883481,0,0.06584883481
7.1,7,0.06931471806,0,0.06931471806,7,0.06931465119,0,0.06931465119
7.105,7,0.07278045396,0,0.07278045396,7,0.07278046757,0,0.07278046757
7.11,7,0.07624618986,0,0.07624618986,7,0.07624628395,0,0.07624628395
7.115,7,0.07971192576,0,0.07971192576,7,0.07971176505,0,0.07971176505
7.12,7,0.08317766167,0,0.08317766167,7,0.08317758143,0,0.08317758143
7.125,7,0.08664339757,0,0.08664339757,7,0.08664339781,0,0.08664339781
7.13,7,0.09010913347,0,0.09010913347,7,0.09010921419,0,0.09010921419
7.135,7,0.09357486938,0,0.09357486938,7,0.09357503057,0,0.09357503057
7.14,7,0.09704060528,0,0.09704060528,7,0.09704051167,0,0.09704051167
7.145,7,0.1005063412,0,0.1005063412,7,0.100506328,0,0.100506328
7.15,7,0.1039720771,0,0.1039720771,7,0.1039721444,0,0.1039721444
7.155,7,0.107437813,0,0.107437813,7,0.1074379608,0,0.1074379608
7.16,7,0.1109035489,0,0.1109035489,7,0.1109034419,0,0.1109034419
7.165,7,0.1143692848,0,0.1143692848,7,0.1143692583,0,0.1143692583
7.17,7,0.1178350207,0,0.1178350207,7,0.1178350747,0,0.1178350747
7.175,7,0.1213007566,0,0.1213007566,7,0.121300891,0,0.121300891
7.18,7,0.1247664925,0,0.1247664925,7,0.1247663721,0,0.1247663721
7.185,7,0.1282322284,0,0.1282322284,7,0.128232196,0,0.128232196
7.19,7,0.1316979643,0,0.1316979643,7,0.1316979975,0,0.1316979975
7.195,7,0.1351637002,0,0.1351637002,7,0.1351638138,0,0.1351638138
7.2,7,0.1386294361,0,0.1386294361,7,0.1386293024,0,0.1386293024
7.205,7,0.142095172,0,0.142095172,7,0.1420951188,0,0.1420951188
7.21,7,0.1455609079,0,0.1455609079,7,0.1455609351,0,0.1455609351
7.215,7,0.1490266438,0,0.1490266438,7,0.1490267515,0,0.1490267515
7.22,7,0.1524923797,0,0.1524923797,7,0.1524922401,0,0.1524922401
7.225,7,0.1559581156,0,0.1559581156,7,0.1559580564,0,0.1559580564
7.23,7,0.1594238515,0,0.1594238515,7,0.1594238579,0,0.1594238579
7.235,7,0.1628895874,0,0.1628895874,7,0.1628896743,0,0.1628896743
7.24,7,0.1663553233,0,0.1663553233,7,0.1663551629,0,0.1663551629
7.245,7,0.1698210592,0,0.1698210592,7,0.1698209792,0,0.1698209792
7.25,7,0.1732867951,0,0.1732867951,7,0.1732867956,0,0.1732867956
7.255,7,0.176752531,0,0.176752531,7,0.176752612,0,0.176752612
7.26,7,0.1802182669,0,0.1802182669,7,0.1802184284,0,0.1802184284
7.265,7,0.1836840028,0,0.1836840028,7,0.1836839169,0,0.1836839169
7.27,7,0.1871497388,0,0.1871497388,7,0.1871497333,0,0.1871497333
7.275,7,0.1906154747,0,0.1906154747,7,0.1906155348,0,0.1906155348
7.28,7,0.1940812106,0,0.1940812106,7,0.1940813512,0,0.1940813512
7.285,7,0.1975469465,0,0.1975469465,7,0.1975468397,0,0.1975468397
7.29,7,0.2010126824,0,0.2010126824,7,0.2010126561,0,0.2010126561
7.295,7,0.2044784183,0,0.2044784183,7,0.2044784725,0,0.2044784725
7.3,7,0.2079441542,0,0.2079441542,7,0.2079442888,0,0.2079442888
7.305,7,0.2114098901,0,0.2114098901,7,0.2114097774,0,0.2114097774
7.31,7,0.214875626,0,0.214875626,7,0.2148755938,0,0.2148755938
7.315,7,0.2183413619,0,0.2183413619,7,0.2183413953,0,0.2183413953
7.32,7,0.2218070978,0,0.2218070978,7,0.2218072116,0,0.2218072116
7.325,7,0.2252728337,0,0.2252728337,7,0.2252727002,0,0.2252727002
7.33,7,0.2287385696,0,0.2287385696,7,0.2287385166,0,0.2287385166
7.335,7,0.2322043055,0,0.2322043055,7,0.2322043329,0,0.2322043329
7.34,7,0.2356700414,0,0.2356700414,7,0.2356701493,0,0.2356701493
7.345,7,0.2391357773,0,0.2391357773,7,0.2391356379,0,0.2391356379
7.35,7,0.2426015132,0,0.2426015132,7,0.2426014543,0,0.2426014543
7.355,7,0.2460672491,0,0.2460672491,7,0.2460672557,0,0.2460672557
7.36,7,0.249532985,0,0.249532985,7,0.2495330721,0,0.2495330721
7.365,7,0.2529987209,0,0.2529987209,7,0.2529985607,0,0.2529985607
7.37,7,0.2564644568,0,0.2564644568,7,0.2564643919,0,0.2564643919
7.375,7,0.2599301927,0,0.2599301927,7,0.2599301934,0,0.2599301934
7.38,7,0.2633959286,0,0.2633959286,7,0.2633959949,0,0.2633959949
7.385,7,0.2668616645,0,0.2668616645,7,0.2668618262,0,0.2668618262
7.39,7,0.2703274004,0,0.2703274004,7,0.2703272998,0,0.2703272998
7.395,7,0.2737931363,0,0.2737931363,7,0.2737931311,0,0.2737931311
7.4,7,0.2772588722,0,0.2772588722,7,0.2772589326,0,0.2772589326
7.405,7,0.2807246081,0,0.2807246081,7,0.2807247639,0,0.2807247639
7.41,7,0.284190344,0,0.284190344,7,0.2841902375,0,0.2841902375
7.415,7,0.2876560799,0,0.2876560799,7,0.2876560688,0,0.2876560688
7.42,7,0.2911218158,0,0.2911218158,7,0.2911218703,0,0.2911218703
7.425,7,0.2945875517,0,0.2945875517,7,0.2945876718,0,0.2945876718
7.43,7,0.2980532876,0,0.2980532876,7,0.2980531752,0,0.2980531752
7.435,7,0.3015190235,0,0.3015190235,7,0.3015189767,0,0.3015189767
7.44,7,0.3049847594,0,0.3049847594,7,0.304984808,0,0.304984808
7.445,7,0.3084504953,0,0.3084504953,7,0.3084506094,0,0.3084506094
7.45,7,0.3119162313,0,0.3119162313,7,0.3119161129,0,0.3119161129
7.455,7,0.3153819672,0,0.3153819672,7,0.3153819144,0,0.3153819144
7.46,7,0.3188477031,0,0.3188477031,7,0.3188477159,0,0.3188477159
7.465,7,0.322313439,0,0.322313439,7,0.3223135471,0,0.3223135471
7.47,7,0.3257791749,0,0.3257791749,7,0.3257790208,0,0.3257790208
7.475,7,0.3292449108,0,0.3292449108,7,0.3292448521,0,0.3292448521
7.48,7,0.3327106467,0,0.3327106467,7,0.3327106535,0,0.3327106535
7.485,7,0.3361763826,0,0.3361763826,7,0.3361764848,0,0.3361764848
7.49,7,0.3396421185,0,0.3396421185,7,0.3396419585,0,0.3396419585
7.495,7,0.3431078544,0,0.3431078544,7,0.3431077898,0,0.3431077898
7.5,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.505,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.51,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.515,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.52,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.525,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.53,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.535,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.54,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.545,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.55,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.555,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.56,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.565,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.57,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.575,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.58,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.585,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.59,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.595,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.6,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.605,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.61,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.615,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.62,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.625,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.63,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.635,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.64,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.645,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.65,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.655,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.66,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.665,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.67,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.675,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.68,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.685,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.69,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.695,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.7,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.705,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.71,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.715,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.72,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.725,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.73,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.735,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.74,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.745,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.75,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.755,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.76,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.765,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.77,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.775,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.78,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.785,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.79,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.795,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.8,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.805,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.81,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.815,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.82,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.825,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.83,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.835,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.84,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.845,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.85,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.855,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.86,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.865,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.87,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.875,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.88,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.885,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.89,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.895,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.9,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.905,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.91,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.915,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.92,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.925,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.93,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.935,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.94,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.945,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.95,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.955,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.96,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.965,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.97,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.975,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.98,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.985,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.99,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
7.995,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.005,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.01,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.015,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.02,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.025,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.03,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.035,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.04,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.045,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.05,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.055,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.06,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.065,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.07,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.075,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.08,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.085,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.09,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.095,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.1,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.105,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.11,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.115,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.12,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.125,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.13,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.135,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.14,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.145,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.15,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.155,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.16,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.165,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.17,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.175,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.18,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.185,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.19,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.195,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.2,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.205,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.21,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.215,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.22,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.225,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.23,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.235,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.24,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.245,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.25,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.255,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.26,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.265,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.27,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.275,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.28,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.285,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.29,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.295,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.3,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.305,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.31,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.315,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.32,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.325,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.33,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.335,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.34,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.345,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.35,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.355,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.36,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.365,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.37,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.375,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.38,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.385,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.39,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.395,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.4,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.405,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.41,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.415,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.42,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.425,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.43,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.435,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.44,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.445,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.45,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.455,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.46,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.465,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.47,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.475,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.48,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.485,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.49,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.495,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.5,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.505,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.51,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.515,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.52,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.525,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.53,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.535,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.54,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.545,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.55,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.555,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.56,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.565,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.57,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.575,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.58,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.585,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.59,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.595,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.6,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.605,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.61,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.615,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.62,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.625,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.63,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.635,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.64,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.645,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.65,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.655,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.66,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.665,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.67,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.675,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.68,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.685,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.69,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.695,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.7,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.705,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.71,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.715,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.72,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.725,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.73,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.735,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.74,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.745,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.75,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.755,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.76,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.765,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.77,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.775,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.78,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.785,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.79,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.795,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.8,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.805,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.81,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.815,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.82,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.825,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.83,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.835,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.84,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.845,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.85,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.855,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.86,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.865,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.87,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.875,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.88,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.885,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.89,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.895,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.9,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.905,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.91,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.915,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.92,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.925,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.93,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.935,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.94,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.945,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.95,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.955,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.96,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.965,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.97,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.975,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.98,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.985,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.99,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
8.995,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.005,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.01,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.015,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.02,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.025,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.03,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.035,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.04,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.045,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.05,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.055,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.06,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.065,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.07,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.075,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.08,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.085,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.09,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.095,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.1,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.105,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.11,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.115,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.12,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.125,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.13,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.135,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.14,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.145,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.15,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.155,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.16,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.165,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.17,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.175,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.18,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.185,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.19,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.195,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.2,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.205,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.21,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.215,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.22,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.225,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.23,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.235,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.24,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.245,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.25,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.255,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.26,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.265,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.27,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.275,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.28,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.285,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.29,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.295,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.3,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.305,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.31,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.315,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.32,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.325,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.33,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.335,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.34,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.345,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.35,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.355,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.36,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.365,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.37,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.375,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.38,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.385,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.39,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.395,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.4,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.405,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.41,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.415,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.42,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.425,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.43,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.435,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.44,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.445,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.45,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.455,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.46,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.465,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.47,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.475,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.48,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.485,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.49,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.495,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.5,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.505,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.51,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.515,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.52,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.525,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.53,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.535,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.54,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.545,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.55,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.555,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.56,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.565,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.57,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.575,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.58,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.585,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.59,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.595,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.6,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.605,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.61,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.615,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.62,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.625,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.63,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.635,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.64,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.645,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.65,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.655,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.66,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.665,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.67,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.675,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.68,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.685,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.69,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.695,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.7,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.705,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.71,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.715,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.72,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.725,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.73,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.735,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.74,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.745,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.75,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.755,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.76,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.765,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.77,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.775,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.78,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.785,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.79,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.795,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.8,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.805,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.81,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.815,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.82,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.825,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.83,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.835,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.84,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.845,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.85,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.855,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.86,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.865,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.87,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.875,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.88,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.885,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.89,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.895,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.9,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.905,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.91,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.915,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.92,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.925,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.93,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.935,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.94,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.945,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.95,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.955,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.96,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.965,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.97,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.975,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.98,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.985,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.99,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
9.995,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384
10,7,0.6931471806,6.726342195,7.419489375,7,0.6931471825,6.726342201,7.419489384


==> images/mxfp6_average/llama.csv <==
bitwidth,ppl,zs
4.12,11.40,0.479
4.21,11.24,0.486
4.30,11.10,0.483
4.52,10.76,0.494
4.62,10.51,0.488
4.80,10.21,0.493
5.02,10.02,0.503
5.30,9.74,0.503
5.54,9.61,0.505
5.71,9.57,0.506
5.98,9.48,0.509


==> images/mxfp6_average/qwen3.csv <==
bitwidth,ppl,zs
4.11,12.04,0.513
4.20,11.97,0.525
4.31,11.80,0.520
4.52,11.53,0.529
4.62,11.43,0.534
4.82,11.26,0.541
5.03,11.01,0.541
5.32,10.87,0.544
5.52,10.77,0.543
5.69,10.64,0.549
5.69,10.64,0.549


==> images/mxfp6_average/smollm2.csv <==
bitwidth,ppl,zs
4.12,9.78,0.541
4.21,9.51,0.552
4.30,9.40,0.558
4.52,9.02,0.565
4.62,8.93,0.563
4.80,8.77,0.570
5.06,8.50,0.575
5.30,8.34,0.581
5.52,8.28,0.584
5.54,8.26,0.582
5.54,8.26,0.582


==> images/mxfp8_average/llama.csv <==
bitwidth,ppl,zs
4.14,11.71,0.472
4.21,11.44,0.472
4.32,11.29,0.484
4.57,11.02,0.481
4.68,10.98,0.490
4.82,10.88,0.484
5.11,10.60,0.493
5.32,10.38,0.494
5.54,10.11,0.495
5.79,9.97,0.498
6.04,9.83,0.496
6.32,9.65,0.505
6.57,9.48,0.505
6.71,9.42,0.503
7.04,9.35,0.511
7.54,9.27,0.510
8.00,9.19,0.515


==> images/mxfp8_average/qwen3.csv <==
bitwidth,ppl,zs
4.14,12.22,0.522
4.18,12.30,0.518
4.31,12.11,0.508
4.53,11.91,0.522
4.65,11.85,0.506
4.82,11.72,0.506
5.02,11.58,0.516
5.35,11.36,0.530
5.51,11.22,0.525
5.53,11.23,0.527
5.90,11.02,0.537
6.31,10.78,0.533
6.49,10.76,0.536
6.57,10.78,0.535
6.86,10.67,0.546
7.55,10.46,0.544
7.65,10.47,0.541


==> images/mxfp8_average/smollm2.csv <==
bitwidth,ppl,zs
4.12,9.90,0.531
4.21,9.78,0.547
4.31,9.62,0.538
4.52,9.33,0.544
4.64,9.26,0.554
4.88,9.03,0.555
5.02,8.92,0.554
5.36,8.65,0.558
5.57,8.54,0.566
5.64,8.47,0.568
6.05,8.26,0.573
6.12,8.21,0.578
6.55,8.07,0.576
6.76,8.04,0.582
7.07,7.99,0.581
7.29,7.96,0.583
7.29,7.96,0.579


==> images/mxfp8_average/weighted/llama.csv <==
bitwidth,ppl,zs
4.15,11.71,0.472
4.16,11.44,0.472
4.36,11.29,0.484
4.52,11.02,0.481
4.73,10.98,0.490
4.75,10.88,0.484
5.19,10.60,0.493
5.53,10.38,0.494
5.94,10.11,0.495
6.16,9.97,0.498
6.60,9.83,0.496
6.93,9.65,0.505
7.30,9.48,0.505
7.33,9.42,0.503
7.59,9.35,0.511
7.83,9.27,0.510
8.00,9.19,0.515


==> images/mxfp8_average/weighted/qwen3.csv <==
bitwidth,ppl,zs
4.14,12.22,0.522
4.11,12.30,0.518
4.27,12.11,0.508
4.43,11.91,0.522
4.52,11.85,0.506
4.65,11.72,0.506
4.84,11.58,0.516
5.41,11.36,0.530
5.56,11.22,0.525
5.58,11.23,0.527
6.08,11.02,0.537
6.61,10.78,0.533
6.92,10.76,0.536
7.06,10.78,0.535
7.30,10.67,0.546
7.75,10.46,0.544
7.81,10.47,0.541


==> images/mxfp8_average/weighted/smollm2.csv <==
bitwidth,ppl,zs
4.12,9.90,0.531
4.21,9.78,0.547
4.31,9.62,0.538
4.52,9.33,0.544
4.64,9.26,0.554
4.88,9.03,0.555
5.02,8.92,0.554
5.36,8.65,0.558
5.57,8.54,0.566
5.64,8.47,0.568
6.05,8.26,0.573
6.12,8.21,0.578
6.55,8.07,0.576
6.76,8.04,0.582
7.07,7.99,0.581
7.29,7.96,0.583
7.29,7.96,0.579


==> images/mxfp8_round/llama.csv <==
bitwidth,ppl,zs
4.11,11.95,0.484
4.29,11.85,0.471
4.32,11.80,0.477
4.39,11.76,0.473
4.54,11.64,0.479
4.54,11.70,0.472
4.64,11.73,0.471
4.68,11.47,0.473
4.71,11.19,0.480
4.86,10.86,0.486
5.32,10.32,0.496
5.36,11.16,0.472
5.50,10.01,0.491
6.07,10.39,0.496
6.11,9.77,0.501
6.82,9.39,0.508
8.00,9.19,0.513


==> images/mxfp8_round/qwen3.csv <==
bitwidth,ppl,zs
4.02,13.10,0.495
4.10,12.79,0.512
4.20,12.31,0.493
4.22,12.32,0.515
4.27,12.36,0.517
4.27,12.31,0.510
4.33,12.10,0.515
4.35,12.17,0.510
4.37,12.08,0.505
4.57,12.16,0.516
4.65,11.93,0.517
5.49,11.38,0.525
5.57,11.07,0.543
5.65,11.03,0.535
5.78,11.28,0.534
7.27,10.56,0.542
8.00,10.37,0.545


==> images/mxfp8_round/smollm2.csv <==
bitwidth,ppl,zs
4.02,10.46,0.528
4.12,10.33,0.532
4.29,9.93,0.539
4.33,10.01,0.538
4.36,10.40,0.526
4.38,9.66,0.552
4.50,9.26,0.555
4.62,9.38,0.548
4.69,9.16,0.552
4.79,9.16,0.556
4.95,8.84,0.561
5.29,8.61,0.565
6.14,8.28,0.578
6.31,8.31,0.571
6.52,8.19,0.571
6.76,8.04,0.576
8.00,7.87,0.584


==> images/mxfp8_simple_loss/llama.csv <==
bitwidth,ppl,zs
4.00,11.99,0.480
4.04,11.78,0.475
4.04,11.85,0.474
4.11,11.59,0.477
4.21,11.41,0.481
5.36,10.42,0.500
6.39,9.58,0.514
7.96,9.17,0.518
7.96,9.18,0.511
7.96,9.21,0.515
8.00,9.18,0.516
8.00,9.18,0.512
8.00,9.18,0.511
8.00,9.19,0.514
8.00,9.18,0.511


==> images/mxfp8_simple_loss/qwen3.csv <==
bitwidth,ppl,zs
4.02,12.49,0.508
4.02,12.42,0.510
4.02,12.34,0.522
4.02,12.35,0.514
4.10,12.33,0.509
4.65,11.84,0.523
5.84,11.04,0.526
7.47,10.51,0.538
7.51,10.51,0.545
7.51,10.48,0.548
7.61,10.47,0.548
7.63,10.43,0.546
7.65,10.47,0.550
7.67,10.46,0.543
7.71,10.48,0.547


==> images/mxfp8_simple_loss/smollm2.csv <==
bitwidth,ppl,zs
4.00,10.34,0.541
4.00,10.36,0.537
4.05,10.11,0.534
4.17,9.81,0.544
4.33,9.56,0.551
4.83,9.09,0.551
5.76,8.41,0.566
7.12,8.02,0.582
7.24,7.96,0.586
7.26,7.96,0.588
7.26,7.94,0.586
7.29,7.94,0.586
7.33,7.98,0.581
7.33,7.94,0.581
7.45,7.94,0.584


==> images/mxfp8_weighted_average/llama.csv <==
bitwidth,ppl,zs
4.08,11.62,0.478
4.24,11.30,0.484
4.24,11.35,0.478
4.36,11.07,0.486
4.50,10.97,0.494
4.70,10.85,0.492
4.77,10.79,0.494
5.13,10.59,0.489
5.42,10.39,0.494
5.74,10.30,0.498
6.16,9.92,0.499
6.44,9.87,0.499
6.63,9.81,0.505
6.84,9.64,0.505
7.26,9.52,0.506
7.70,9.28,0.513
8.00,9.19,0.510


==> images/mxfp8_weighted_average/qwen3.csv <==
bitwidth,ppl,zs
4.04,12.44,0.513
4.04,12.40,0.522
4.04,12.40,0.519
4.36,11.85,0.523
4.76,11.71,0.519
4.95,11.49,0.526
4.82,11.51,0.523
5.36,11.29,0.527
5.54,11.19,0.531
5.57,11.16,0.530
5.89,11.09,0.533
5.88,11.13,0.530
6.24,10.98,0.527
7.06,10.66,0.539
7.45,10.57,0.546
7.27,10.60,0.543
7.81,10.47,0.542


==> images/mxfp8_weighted_average/smollm2.csv <==
bitwidth,ppl,zs
4.02,10.23,0.541
4.36,9.61,0.547
4.48,9.67,0.546
4.74,9.26,0.561
4.69,9.12,0.557
4.89,8.94,0.562
5.23,8.80,0.560
5.45,8.70,0.560
5.44,8.63,0.563
5.90,8.47,0.568
6.54,8.34,0.571
6.58,8.27,0.566
6.79,8.26,0.575
7.06,8.15,0.577
7.27,8.12,0.572
7.69,7.96,0.580
7.69,7.96,0.581


==> images/preselected/llama.csv <==
bitwidth,ppl,zs
4.04,11.84,0.466
4.07,11.85,0.475
4.11,11.81,0.472
4.18,11.77,0.477
4.25,11.73,0.470
4.36,11.72,0.480
4.54,11.66,0.470
4.71,11.59,0.474
4.89,11.50,0.476
5.07,11.49,0.478
5.25,11.40,0.468
5.43,11.33,0.480
5.79,10.98,0.481
6.14,10.59,0.483
6.50,10.20,0.499
6.86,9.90,0.498
7.21,9.62,0.504
8.00,9.16,0.511

